Correcting Two Deletions and Insertions in Racetrack Memory

Racetrack memory is a non-volatile memory engineered to provide both high density and low latency, that is subject to synchronization or shift errors. This paper describes a fast coding solution, in which delimiter bits assist in identifying the type of shift error, and easily implementable graph-based codes are used to correct the error, once identified. A code that is able to detect and correct double shift errors is described in detail.

==> Submission ISIT 2017/sig-alternate2.txt <==
% SIG-ALTERNATE.CLS - VERSION 2.4
% "COMPATIBLE" WITH THE "ACM_PROC_ARTICLE-SP.CLS" V3.2SP
% Gerald Murray - April 22nd. 2009
%
% ---- Start of 'updates'  ----
%
% Changed $5 fee to $10 - Gerry
% April 22nd. 2009 - Fixed 'Natbib' incompatibility problem - Gerry
% April 22nd. 2009 - Fixed 'Babel' incompatibility problem - Gerry
% April 22nd. 2009 - Inserted various bug-fixes and improvements - Gerry
%
% To produce Type 1 fonts in the document plus allow for 'normal LaTeX accenting' in the critical areas;
% title, author block, section-heads, confname, etc. etc. 
% i.e. the whole purpose of this version update is to NOT resort to 'inelegant accent patches'.
% After much research, three extra .sty packages were added to the the tail (ae, aecompl, aeguill) to solve,
% in particular, the accenting problem(s). We _could_ ask authors (via instructions/sample file) to 'include' these in
% the source .tex file - in the preamble - but if everything is already provided ('behind the scenes' - embedded IN the .cls)
% then this is less work for authors and also makes everything appear 'vanilla'.
% NOTE: all 'patchwork accenting" has been commented out (here) and is no longer 'used' in the sample .tex file (either).
% Gerry June 2007
%
% Patch for accenting in conference name/location. Gerry May 3rd. 2007
% Rule widths changed to .5, author count (>6) fixed, roll-back for Type 3 problem. Gerry March 20th. 2007
% Changes made to 'modernize' the fontnames but esp. for MikTeX users V2.4/2.5 - Nov. 30th. 2006
% Updated the \email definition to allow for its use inside of 'shared affiliations' - Nov. 30th. 2006
% Fixed the 'section number depth value' - Nov. 30th. 2006
%
% Footnotes inside table cells using \minipage (Oct. 2002)
% Georgia fixed bug in sub-sub-section numbering in paragraphs (July 29th. 2002)
% JS/GM fix to vertical spacing before Proofs (July 30th. 2002)
%
% Made the Permission Statement / Conference Info / Copyright Info
% 'user definable' in the source .tex file OR automatic if
% not specified.
%
% Allowance made to switch default fonts between those systems using
% normal/modern font names and those using 'Type 1' or 'Truetype' fonts.
% See LINE NUMBER 255 for details.
% Also provided for enumerated/annotated Corollaries 'surrounded' by
% enumerated Theorems (line 848).
% Gerry November 11th. 1999
%
% ---- End of 'updates' ----
%
\def\fileversion{v2.4}          % for ACM's tracking purposes
\def\filedate{April 22, 2009}    % Gerry Murray's tracking data
\def\docdate {Wednesday 22nd. April 2009} % Gerry Murray (with deltas to doc}
\usepackage{epsfig}
\usepackage{amssymb}
\usepackage{amsmath}
\usepackage{amsfonts}
% Need this for accents in Arial/Helvetica
%\usepackage[T1]{fontenc}  % Gerry March 12, 2007 - causes Type 3 problems (body text)
%\usepackage{textcomp}
%
% SIG-ALTERNATE DOCUMENT STYLE
% G.K.M. Tobin August-October 1999
%    adapted from ARTICLE document style by Ken Traub, Olin Shivers
%    also using elements of esub2acm.cls
% HEAVILY MODIFIED, SUBSEQUENTLY, BY GERRY MURRAY 2000
% ARTICLE DOCUMENT STYLE -- Released 16 March 1988
%    for LaTeX version 2.09
% Copyright (C) 1988 by Leslie Lamport
%
%
%%% sig-alternate.cls is an 'ALTERNATE' document style for producing
%%% two-column camera-ready pages for ACM conferences.
%%% THIS FILE DOES NOT STRICTLY ADHERE TO THE SIGS (BOARD-ENDORSED)
%%% PROCEEDINGS STYLE. It has been designed to produce a 'tighter'
%%% paper in response to concerns over page budgets.
%%% The main features of this style are:
%%%
%%% 1)  Two columns.
%%% 2)  Side and top margins of 4.5pc, bottom margin of 6pc, column gutter of
%%%     2pc, hence columns are 20pc wide and 55.5pc tall.  (6pc =3D 1in, approx)
%%% 3)  First page has title information, and an extra 6pc of space at the
%%%     bottom of the first column for the ACM copyright notice.
%%% 4)  Text is 9pt on 10pt baselines; titles (except main) are 9pt bold.
%%%
%%%
%%% There are a few restrictions you must observe:
%%%
%%% 1)  You cannot change the font size; ACM wants you to use 9pt.
%%% 3)  You must start your paper with the \maketitle command.  Prior to the
%%%     \maketitle you must have \title and \author commands.  If you have a
%%%     \date command it will be ignored; no date appears on the paper, since
%%%     the proceedings will have a date on the front cover.
%%% 4)  Marginal paragraphs, tables of contents, lists of figures and tables,
%%%     and page headings are all forbidden.
%%% 5)  The `figure' environment will produce a figure one column wide; if you
%%%     want one that is two columns wide, use `figure*'.
%%%
%
%%% Copyright Space:
%%% This style automatically reserves 1" blank space at the bottom of page 1/
%%% column 1.  This space can optionally be filled with some text using the
%%% \toappear{...} command.  If used, this command must be BEFORE the \maketitle
%%% command.  If this command is defined AND [preprint] is on, then the
%%% space is filled with the {...} text (at the bottom); otherwise, it is
%%% blank.  If you use \toappearbox{...} instead of \toappear{...} then a
%%% box will be drawn around the text (if [preprint] is on).
%%%
%%% A typical usage looks like this:
%%%     \toappear{To appear in the Ninth AES Conference on Medievil Lithuanian
%%%               Embalming Technique, June 1991, Alfaretta, Georgia.}
%%% This will be included in the preprint, and left out of the conference
%%% version.
%%%
%%% WARNING:
%%% Some dvi-ps converters heuristically allow chars to drift from their
%%% true positions a few pixels. This may be noticeable with the 9pt sans-serif
%%% bold font used for section headers.
%%% You may turn this hackery off via the -e option:
%%%     dvips -e 0 foo.dvi >foo.ps
%%%
\typeout{Document Class 'sig-alternate' <22nd. April '09>.  Modified by G.K.M. Tobin/Gerry Murray}
\typeout{Based in part upon document Style `acmconf' <22 May 89>. Hacked 4/91 by}
\typeout{shivers@cs.cmu.edu, 4/93 by theobald@cs.mcgill.ca}
\typeout{Excerpts were taken from (Journal Style) 'esub2acm.cls'.}
\typeout{****** Bugs/comments/suggestions/technicalities to Gerry Murray -- murray@hq.acm.org ******}
\typeout{Questions on the style, SIGS policies, etc. to Adrienne Griscti griscti@acm.org}
\oddsidemargin 4.5pc
\evensidemargin 4.5pc
\advance\oddsidemargin by -1in  % Correct for LaTeX gratuitousness
\advance\evensidemargin by -1in % Correct for LaTeX gratuitousness
\marginparwidth 0pt             % Margin pars are not allowed.
\marginparsep 11pt              % Horizontal space between outer margin and
                                % marginal note

                                % Top of page:
\topmargin 4.5pc                % Nominal distance from top of page to top of
                                % box containing running head.
\advance\topmargin by -1in      % Correct for LaTeX gratuitousness
\headheight 0pt                 % Height of box containing running head.
\headsep 0pt                    % Space between running head and text.
                                % Bottom of page:
\footskip 30pt                  % Distance from baseline of box containing foot
                                % to baseline of last line of text.
\@ifundefined{footheight}{\newdimen\footheight}{}% this is for LaTeX2e
\footheight 12pt                % Height of box containing running foot.

%% Must redefine the top margin so there's room for headers and
%% page numbers if you are using the preprint option. Footers
%% are OK as is. Olin.
\advance\topmargin by -37pt     % Leave 37pt above text for headers
\headheight 12pt                % Height of box containing running head.
\headsep 25pt                   % Space between running head and text.

\textheight 666pt       % 9 1/4 column height
\textwidth 42pc         % Width of text line.
                        % For two-column mode:
\columnsep 2pc          %    Space between columns
\columnseprule 0pt      %    Width of rule between columns.
\hfuzz 1pt              % Allow some variation in column width, otherwise it's
                        % too hard to typeset in narrow columns.

\footnotesep 5.6pt      % Height of strut placed at the beginning of every
                        % footnote =3D height of normal \footnotesize strut,
                        % so no extra space between footnotes.

\skip\footins 8.1pt plus 4pt minus 2pt  % Space between last line of text and
                                        % top of first footnote.
\floatsep 11pt plus 2pt minus 2pt       % Space between adjacent floats moved
                                        % to top or bottom of text page.
\textfloatsep 18pt plus 2pt minus 4pt   % Space between main text and floats
                                        % at top or bottom of page.
\intextsep 11pt plus 2pt minus 2pt      % Space between in-text figures and
                                        % text.
\@ifundefined{@maxsep}{\newdimen\@maxsep}{}% this is for LaTeX2e
\@maxsep 18pt                           % The maximum of \floatsep,
                                        % \textfloatsep and \intextsep (minus
                                        % the stretch and shrink).
\dblfloatsep 11pt plus 2pt minus 2pt    % Same as \floatsep for double-column
                                        % figures in two-column mode.
\dbltextfloatsep 18pt plus 2pt minus 4pt% \textfloatsep for double-column
                                        % floats.
\@ifundefined{@dblmaxsep}{\newdimen\@dblmaxsep}{}% this is for LaTeX2e
\@dblmaxsep 18pt                        % The maximum of \dblfloatsep and
                                        % \dbltexfloatsep.
\@fptop 0pt plus 1fil    % Stretch at top of float page/column. (Must be
                         % 0pt plus ...)
\@fpsep 8pt plus 2fil    % Space between floats on float page/column.
\@fpbot 0pt plus 1fil    % Stretch at bottom of float page/column. (Must be
                         % 0pt plus ... )
\@dblfptop 0pt plus 1fil % Stretch at top of float page. (Must be 0pt plus ...)
\@dblfpsep 8pt plus 2fil % Space between floats on float page.
\@dblfpbot 0pt plus 1fil % Stretch at bottom of float page. (Must be
                         % 0pt plus ... )
\marginparpush 5pt       % Minimum vertical separation between two marginal
                         % notes.

\parskip 0pt plus 1pt            % Extra vertical space between paragraphs.
\parindent 9pt  % GM July 2000 / was 0pt - width of paragraph indentation.
\partopsep 2pt plus 1pt minus 1pt% Extra vertical space, in addition to
                                 % \parskip and \topsep, added when user
                                 % leaves blank line before environment.

\@lowpenalty   51       % Produced by \nopagebreak[1] or \nolinebreak[1]
\@medpenalty  151       % Produced by \nopagebreak[2] or \nolinebreak[2]
\@highpenalty 301       % Produced by \nopagebreak[3] or \nolinebreak[3]

\@beginparpenalty -\@lowpenalty % Before a list or paragraph environment.
\@endparpenalty   -\@lowpenalty % After a list or paragraph environment.
\@itempenalty     -\@lowpenalty % Between list items.

%\@namedef{ds@10pt}{\@latexerr{The `10pt' option is not allowed in the `acmconf'
\@namedef{ds@10pt}{\ClassError{The `10pt' option is not allowed in the `acmconf'	% January 2008
  document style.}\@eha}
%\@namedef{ds@11pt}{\@latexerr{The `11pt' option is not allowed in the `acmconf'
\@namedef{ds@11pt}{\ClassError{The `11pt' option is not allowed in the `acmconf'	% January 2008
  document style.}\@eha}
%\@namedef{ds@12pt}{\@latexerr{The `12pt' option is not allowed in the `acmconf'
\@namedef{ds@12pt}{\ClassError{The `12pt' option is not allowed in the `acmconf'	% January 2008
  document style.}\@eha}

\@options

\lineskip 2pt           % \lineskip is 1pt for all font sizes.
\normallineskip 2pt
\def\baselinestretch{1}

\abovedisplayskip 9pt plus2pt minus4.5pt%
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip  \z@ plus3pt%
\belowdisplayshortskip  5.4pt plus3pt minus3pt%
\let\@listi\@listI     % Setting of \@listi added 9 Jun 87

\def\small{\@setsize\small{9pt}\viiipt\@viiipt
\abovedisplayskip 7.6pt plus 3pt minus 4pt%
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip \z@ plus2pt%
\belowdisplayshortskip 3.6pt plus2pt minus 2pt
\def\@listi{\leftmargin\leftmargini %% Added 22 Dec 87
\topsep 4pt plus 2pt minus 2pt\parsep 2pt plus 1pt minus 1pt
\itemsep \parsep}}

\def\footnotesize{\@setsize\footnotesize{9pt}\ixpt\@ixpt
\abovedisplayskip 6.4pt plus 2pt minus 4pt%
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip \z@ plus 1pt%
\belowdisplayshortskip 2.7pt plus 1pt minus 2pt
\def\@listi{\leftmargin\leftmargini %% Added 22 Dec 87
\topsep 3pt plus 1pt minus 1pt\parsep 2pt plus 1pt minus 1pt
\itemsep \parsep}}

\newcount\aucount
\newcount\originalaucount
\newdimen\auwidth
\auwidth=\textwidth
\newdimen\auskip
\newcount\auskipcount
\newdimen\auskip
\global\auskip=1pc
\newdimen\allauboxes
\allauboxes=\auwidth
\newtoks\addauthors
\newcount\addauflag
\global\addauflag=0 %Haven't shown additional authors yet

\newtoks\subtitletext
\gdef\subtitle#1{\subtitletext={#1}}

\gdef\additionalauthors#1{\addauthors={#1}}

\gdef\numberofauthors#1{\global\aucount=#1
\ifnum\aucount>3\global\originalaucount=\aucount \global\aucount=3\fi %g}  % 3 OK - Gerry March 2007
\global\auskipcount=\aucount\global\advance\auskipcount by 1
\global\multiply\auskipcount by 2
\global\multiply\auskip by \auskipcount
\global\advance\auwidth by -\auskip
\global\divide\auwidth by \aucount}

% \and was modified to count the number of authors.  GKMT 12 Aug 1999
\def\alignauthor{%                  % \begin{tabular}
\end{tabular}%
  \begin{tabular}[t]{p{\auwidth}}\centering}%

%  *** NOTE *** NOTE *** NOTE *** NOTE ***
%  If you have 'font problems' then you may need
%  to change these, e.g. 'arialb' instead of "arialbd".
%  Gerry Murray 11/11/1999
%  *** OR ** comment out block A and activate block B or vice versa.
% **********************************************
%
%  -- Start of block A -- (Type 1 or Truetype fonts)
%\newfont{\secfnt}{timesbd at 12pt} % was timenrb originally - now is timesbd
%\newfont{\secit}{timesbi at 12pt}   %13 Jan 00 gkmt
%\newfont{\subsecfnt}{timesi at 11pt} % was timenrri originally - now is timesi
%\newfont{\subsecit}{timesbi at 11pt} % 13 Jan 00 gkmt -- was times changed to timesbi gm 2/4/2000
%                         % because "normal" is italic, "italic" is Roman
%\newfont{\ttlfnt}{arialbd at 18pt} % was arialb originally - now is arialbd
%\newfont{\ttlit}{arialbi at 18pt}    % 13 Jan 00 gkmt
%\newfont{\subttlfnt}{arial at 14pt} % was arialr originally - now is arial
%\newfont{\subttlit}{ariali at 14pt} % 13 Jan 00 gkmt
%\newfont{\subttlbf}{arialbd at 14pt}  % 13 Jan 00 gkmt
%\newfont{\aufnt}{arial at 12pt} % was arialr originally - now is arial
%\newfont{\auit}{ariali at 12pt} % 13 Jan 00 gkmt
%\newfont{\affaddr}{arial at 10pt} % was arialr originally - now is arial
%\newfont{\affaddrit}{ariali at 10pt} %13 Jan 00 gkmt
%\newfont{\eaddfnt}{arial at 12pt} % was arialr originally - now is arial
%\newfont{\ixpt}{times at 9pt} % was timenrr originally - now is times
%\newfont{\confname}{timesi at 8pt} % was timenrri - now is timesi
%\newfont{\crnotice}{times at 8pt} % was timenrr originally - now is times
%\newfont{\ninept}{times at 9pt} % was timenrr originally - now is times

% *********************************************
%  -- End of block A --
%
%
% -- Start of block B -- UPDATED FONT NAMES
% *********************************************
% Gerry Murray 11/30/2006
% *********************************************
\newfont{\secfnt}{ptmb8t at 12pt}
\newfont{\secit}{ptmbi8t at 12pt}    %13 Jan 00 gkmt
\newfont{\subsecfnt}{ptmri8t at 11pt}
\newfont{\subsecit}{ptmbi8t at 11pt}  % 
\newfont{\ttlfnt}{phvb8t at 18pt}
\newfont{\ttlit}{phvbo8t at 18pt}    % GM 2/4/2000
\newfont{\subttlfnt}{phvr8t at 14pt}
\newfont{\subttlit}{phvro8t at 14pt} % GM 2/4/2000
\newfont{\subttlbf}{phvb8t at 14pt}  % 13 Jan 00 gkmt
\newfont{\aufnt}{phvr8t at 12pt}
\newfont{\auit}{phvro8t at 12pt}     % GM 2/4/2000
\newfont{\affaddr}{phvr8t at 10pt}
\newfont{\affaddrit}{phvro8t at 10pt} % GM 2/4/2000
\newfont{\eaddfnt}{phvr8t at 12pt}
\newfont{\ixpt}{ptmr8t at 9pt}
\newfont{\confname}{ptmri8t at 8pt}
\newfont{\crnotice}{ptmr8t at 8pt}
\newfont{\ninept}{ptmr8t at 9pt}
% +++++++++++++++++++++++++++++++++++++++++++++
% -- End of block B --

%\def\email#1{{{\eaddfnt{\vskip 4pt#1}}}}
% If we have an email, inside a "shared affiliation" then we need the following instead
\def\email#1{{{\eaddfnt{\par #1}}}}       % revised  - GM - 11/30/2006

\def\addauthorsection{\ifnum\originalaucount>6  % was 3 - Gerry March 2007
    \section{Additional Authors}\the\addauthors
  \fi}

\newcount\savesection
\newcount\sectioncntr
\global\sectioncntr=1

\setcounter{secnumdepth}{3}

\def\appendix{\par
\section*{APPENDIX}
\setcounter{section}{0}
 \setcounter{subsection}{0}
 \def\thesection{\Alph{section}} }

\leftmargini 22.5pt
\leftmarginii 19.8pt    % > \labelsep + width of '(m)'
\leftmarginiii 16.8pt   % > \labelsep + width of 'vii.'
\leftmarginiv 15.3pt    % > \labelsep + width of 'M.'
\leftmarginv 9pt
\leftmarginvi 9pt

\leftmargin\leftmargini
\labelsep 4.5pt
\labelwidth\leftmargini\advance\labelwidth-\labelsep

\def\@listI{\leftmargin\leftmargini \parsep 3.6pt plus 2pt minus 1pt%
\topsep 7.2pt plus 2pt minus 4pt%
\itemsep 3.6pt plus 2pt minus 1pt}

\let\@listi\@listI
\@listi

\def\@listii{\leftmargin\leftmarginii
   \labelwidth\leftmarginii\advance\labelwidth-\labelsep
   \topsep 3.6pt plus 2pt minus 1pt
   \parsep 1.8pt plus 0.9pt minus 0.9pt
   \itemsep \parsep}

\def\@listiii{\leftmargin\leftmarginiii
    \labelwidth\leftmarginiii\advance\labelwidth-\labelsep
    \topsep 1.8pt plus 0.9pt minus 0.9pt
    \parsep \z@ \partopsep 1pt plus 0pt minus 1pt
    \itemsep \topsep}

\def\@listiv{\leftmargin\leftmarginiv
     \labelwidth\leftmarginiv\advance\labelwidth-\labelsep}

\def\@listv{\leftmargin\leftmarginv
     \labelwidth\leftmarginv\advance\labelwidth-\labelsep}

\def\@listvi{\leftmargin\leftmarginvi
     \labelwidth\leftmarginvi\advance\labelwidth-\labelsep}

\def\labelenumi{\theenumi.}
\def\theenumi{\arabic{enumi}}

\def\labelenumii{(\theenumii)}
\def\theenumii{\alph{enumii}}
\def\p@enumii{\theenumi}

\def\labelenumiii{\theenumiii.}
\def\theenumiii{\roman{enumiii}}
\def\p@enumiii{\theenumi(\theenumii)}

\def\labelenumiv{\theenumiv.}
\def\theenumiv{\Alph{enumiv}}
\def\p@enumiv{\p@enumiii\theenumiii}

\def\labelitemi{$\bullet$}
\def\labelitemii{\bf --}
\def\labelitemiii{$\ast$}
\def\labelitemiv{$\cdot$}

\def\verse{\let\\=\@centercr
  \list{}{\itemsep\z@ \itemindent -1.5em\listparindent \itemindent
          \rightmargin\leftmargin\advance\leftmargin 1.5em}\item[]}
\let\endverse\endlist

\def\quotation{\list{}{\listparindent 1.5em
    \itemindent\listparindent
    \rightmargin\leftmargin \parsep 0pt plus 1pt}\item[]}
\let\endquotation=\endlist

\def\quote{\list{}{\rightmargin\leftmargin}\item[]}
\let\endquote=\endlist

\def\descriptionlabel#1{\hspace\labelsep \bf #1}
\def\description{\list{}{\labelwidth\z@ \itemindent-\leftmargin
       \let\makelabel\descriptionlabel}}

\let\enddescription\endlist

\def\theequation{\arabic{equation}}

\arraycolsep 4.5pt   % Half the space between columns in an array environment.
\tabcolsep 5.4pt    % Half the space between columns in a tabular environment.
\arrayrulewidth .5pt % Width of rules in array and tabular environment. % (was .4) updated Gerry March 20 2007
\doublerulesep 1.8pt % Space between adjacent rules in array or tabular env.

\tabbingsep \labelsep   % Space used by the \' command.  (See LaTeX manual.)

\skip\@mpfootins =\skip\footins

\fboxsep =2.7pt      % Space left between box and text by \fbox and \framebox.
\fboxrule =.5pt      % Width of rules in box made by \fbox and \framebox. % (was .4) updated Gerry March 20 2007

\def\thepart{\Roman{part}} % Roman numeral part numbers.
\def\thesection       {\arabic{section}}
\def\thesubsection    {\thesection.\arabic{subsection}}
%\def\thesubsubsection {\thesubsection.\arabic{subsubsection}} % GM 7/30/2002
%\def\theparagraph     {\thesubsubsection.\arabic{paragraph}}  % GM 7/30/2002
\def\thesubparagraph  {\theparagraph.\arabic{subparagraph}}

\def\@pnumwidth{1.55em}
\def\@tocrmarg {2.55em}
\def\@dotsep{4.5}
\setcounter{tocdepth}{3}

%\def\tableofcontents{\@latexerr{\tableofcontents: Tables of contents are not
%  allowed in the `acmconf' document style.}\@eha}

\def\tableofcontents{\ClassError{%
    \string\tableofcontents\space is not allowed in the `acmconf' document	% January 2008
    style}\@eha}

\def\l@part#1#2{\addpenalty{\@secpenalty}
   \addvspace{2.25em plus 1pt}  % space above part line
   \begingroup
   \@tempdima 3em       % width of box holding part number, used by
     \parindent \z@ \rightskip \@pnumwidth      %% \numberline
     \parfillskip -\@pnumwidth
     {\large \bf        % set line in \large boldface
     \leavevmode        % TeX command to enter horizontal mode.
     #1\hfil \hbox to\@pnumwidth{\hss #2}}\par
     \nobreak           % Never break after part entry
   \endgroup}

\def\l@section#1#2{\addpenalty{\@secpenalty} % good place for page break
   \addvspace{1.0em plus 1pt}   % space above toc entry
   \@tempdima 1.5em             % width of box holding section number
   \begingroup
    \parindent  \z@ \rightskip \@pnumwidth
     \parfillskip -\@pnumwidth
     \bf                        % Boldface.
     \leavevmode                % TeX command to enter horizontal mode.
      \advance\leftskip\@tempdima %% added 5 Feb 88 to conform to
      \hskip -\leftskip           %% 25 Jan 88 change to \numberline
     #1\nobreak\hfil \nobreak\hbox to\@pnumwidth{\hss #2}\par
   \endgroup}


\def\l@subsection{\@dottedtocline{2}{1.5em}{2.3em}}
\def\l@subsubsection{\@dottedtocline{3}{3.8em}{3.2em}}
\def\l@paragraph{\@dottedtocline{4}{7.0em}{4.1em}}
\def\l@subparagraph{\@dottedtocline{5}{10em}{5em}}

%\def\listoffigures{\@latexerr{\listoffigures: Lists of figures are not
%  allowed in the `acmconf' document style.}\@eha}

\def\listoffigures{\ClassError{%
    \string\listoffigures\space is not allowed in the `acmconf' document	% January 2008
    style}\@eha}

\def\l@figure{\@dottedtocline{1}{1.5em}{2.3em}}

%\def\listoftables{\@latexerr{\listoftables: Lists of tables are not
%  allowed in the `acmconf' document style.}\@eha}
%\let\l@table\l@figure

\def\listoftables{\ClassError{%
    \string\listoftables\space is not allowed in the `acmconf' document		% January 2008
    style}\@eha}
 \let\l@table\l@figure

\def\footnoterule{\kern-3\p@
  \hrule width .5\columnwidth   % (was .4) updated Gerry March 20 2007
  \kern 2.6\p@}                 % The \hrule has default height of .4pt % (was .4) updated Gerry March 20 2007
% ------
\long\def\@makefntext#1{\noindent 
%\hbox to .5em{\hss$^{\@thefnmark}$}#1}   % original
\hbox to .5em{\hss\textsuperscript{\@thefnmark}}#1}  % C. Clifton / GM Oct. 2nd. 2002
% -------

\long\def\@maketntext#1{\noindent
#1}

\long\def\@maketitlenotetext#1#2{\noindent
            \hbox to 1.8em{\hss$^{#1}$}#2}

\setcounter{topnumber}{2}
\def\topfraction{.7}
\setcounter{bottomnumber}{1}
\def\bottomfraction{.3}
\setcounter{totalnumber}{3}
\def\textfraction{.2}
\def\floatpagefraction{.5}
\setcounter{dbltopnumber}{2}
\def\dbltopfraction{.7}
\def\dblfloatpagefraction{.5}

%
\long\def\@makecaption#1#2{
   \vskip \baselineskip
   \setbox\@tempboxa\hbox{\textbf{#1: #2}}
   \ifdim \wd\@tempboxa >\hsize % IF longer than one line:
       \textbf{#1: #2}\par               %   THEN set as ordinary paragraph.
     \else                      %   ELSE  center.
       \hbox to\hsize{\hfil\box\@tempboxa\hfil}\par
   \fi}

%

\long\def\@makecaption#1#2{
   \vskip 10pt
   \setbox\@tempboxa\hbox{\textbf{#1: #2}}
   \ifdim \wd\@tempboxa >\hsize % IF longer than one line:
       \textbf{#1: #2}\par                %   THEN set as ordinary paragraph.
     \else                      %   ELSE  center.
       \hbox to\hsize{\hfil\box\@tempboxa\hfil}
   \fi}

\@ifundefined{figure}{\newcounter {figure}} % this is for LaTeX2e

\def\fps@figure{tbp}
\def\ftype@figure{1}
\def\ext@figure{lof}
\def\fnum@figure{Figure \thefigure}
\def\figure{\@float{figure}}
%\let\endfigure\end@float
\def\endfigure{\end@float} 		% Gerry January 2008
\@namedef{figure*}{\@dblfloat{figure}}
\@namedef{endfigure*}{\end@dblfloat}

\@ifundefined{table}{\newcounter {table}} % this is for LaTeX2e

\def\fps@table{tbp}
\def\ftype@table{2}
\def\ext@table{lot}
\def\fnum@table{Table \thetable}
\def\table{\@float{table}}
%\let\endtable\end@float
\def\endtable{\end@float}		% Gerry January 2008
\@namedef{table*}{\@dblfloat{table}}
\@namedef{endtable*}{\end@dblfloat}

\newtoks\titleboxnotes
\newcount\titleboxnoteflag

\def\maketitle{\par
 \begingroup
   \def\thefootnote{\fnsymbol{footnote}}
   \def\@makefnmark{\hbox
       to 0pt{$^{\@thefnmark}$\hss}}
     \twocolumn[\@maketitle]
\@thanks
 \endgroup
 \setcounter{footnote}{0}
 \let\maketitle\relax
 \let\@maketitle\relax
 \gdef\@thanks{}\gdef\@author{}\gdef\@title{}\gdef\@subtitle{}\let\thanks\relax
 \@copyrightspace}

%% CHANGES ON NEXT LINES
\newif\if@ll % to record which version of LaTeX is in use

\expandafter\ifx\csname LaTeXe\endcsname\relax % LaTeX2.09 is used
\else% LaTeX2e is used, so set ll to true
\global\@lltrue
\fi

\if@ll
  \NeedsTeXFormat{LaTeX2e}
  \ProvidesClass{sig-alternate} [2009/04/22 - V2.4 - based on acmproc.cls V1.3 <Nov. 30 '99>]
  \RequirePackage{latexsym}% QUERY: are these two really needed?
  \let\dooptions\ProcessOptions
\else
  \let\dooptions\@options
\fi
%% END CHANGES

\def\@height{height}
\def\@width{width}
\def\@minus{minus}
\def\@plus{plus}
\def\hb@xt@{\hbox to}
\newif\if@faircopy
\@faircopyfalse
\def\ds@faircopy{\@faircopytrue}

\def\ds@preprint{\@faircopyfalse}

\@twosidetrue
\@mparswitchtrue
\def\ds@draft{\overfullrule 5\p@}
%% CHANGE ON NEXT LINE
\dooptions

\lineskip \p@
\normallineskip \p@
\def\baselinestretch{1}
\def\@ptsize{0} %needed for amssymbols.sty

%% CHANGES ON NEXT LINES
\if@ll% allow use of old-style font change commands in LaTeX2e
\@maxdepth\maxdepth
%
\DeclareOldFontCommand{\rm}{\ninept\rmfamily}{\mathrm}
\DeclareOldFontCommand{\sf}{\normalfont\sffamily}{\mathsf}
\DeclareOldFontCommand{\tt}{\normalfont\ttfamily}{\mathtt}
\DeclareOldFontCommand{\bf}{\normalfont\bfseries}{\mathbf}
\DeclareOldFontCommand{\it}{\normalfont\itshape}{\mathit}
\DeclareOldFontCommand{\sl}{\normalfont\slshape}{\@nomath\sl}
\DeclareOldFontCommand{\sc}{\normalfont\scshape}{\@nomath\sc}
\DeclareRobustCommand*{\cal}{\@fontswitch{\relax}{\mathcal}}
\DeclareRobustCommand*{\mit}{\@fontswitch{\relax}{\mathnormal}}
\fi
%
\if@ll
 \renewcommand{\rmdefault}{cmr}  % was 'ttm'
% Note! I have also found 'mvr' to work ESPECIALLY well.
% Gerry - October 1999
% You may need to change your LV1times.fd file so that sc is
% mapped to cmcsc - -for smallcaps -- that is if you decide
% to change {cmr} to {times} above. (Not recommended)
  \renewcommand{\@ptsize}{}
  \renewcommand{\normalsize}{%
    \@setfontsize\normalsize\@ixpt{10.5\p@}%\ninept%
    \abovedisplayskip 6\p@ \@plus2\p@ \@minus\p@
    \belowdisplayskip \abovedisplayskip
    \abovedisplayshortskip 6\p@ \@minus 3\p@
    \belowdisplayshortskip 6\p@ \@minus 3\p@
    \let\@listi\@listI
  }
\else
  \def\@normalsize{%changed next to 9 from 10
    \@setsize\normalsize{9\p@}\ixpt\@ixpt
   \abovedisplayskip 6\p@ \@plus2\p@ \@minus\p@
    \belowdisplayskip \abovedisplayskip
    \abovedisplayshortskip 6\p@ \@minus 3\p@
    \belowdisplayshortskip 6\p@ \@minus 3\p@
    \let\@listi\@listI
  }%
\fi
\if@ll
  \newcommand\scriptsize{\@setfontsize\scriptsize\@viipt{8\p@}}
  \newcommand\tiny{\@setfontsize\tiny\@vpt{6\p@}}
  \newcommand\large{\@setfontsize\large\@xiipt{14\p@}}
  \newcommand\Large{\@setfontsize\Large\@xivpt{18\p@}}
  \newcommand\LARGE{\@setfontsize\LARGE\@xviipt{20\p@}}
  \newcommand\huge{\@setfontsize\huge\@xxpt{25\p@}}
  \newcommand\Huge{\@setfontsize\Huge\@xxvpt{30\p@}}
\else
  \def\scriptsize{\@setsize\scriptsize{8\p@}\viipt\@viipt}
  \def\tiny{\@setsize\tiny{6\p@}\vpt\@vpt}
  \def\large{\@setsize\large{14\p@}\xiipt\@xiipt}
  \def\Large{\@setsize\Large{18\p@}\xivpt\@xivpt}
  \def\LARGE{\@setsize\LARGE{20\p@}\xviipt\@xviipt}
  \def\huge{\@setsize\huge{25\p@}\xxpt\@xxpt}
  \def\Huge{\@setsize\Huge{30\p@}\xxvpt\@xxvpt}
\fi
\normalsize

% make aubox hsize/number of authors up to 3, less gutter
% then showbox gutter showbox gutter showbox -- GKMT Aug 99
\newbox\@acmtitlebox
\def\@maketitle{\newpage
 \null
 \setbox\@acmtitlebox\vbox{%
\baselineskip 20pt
\vskip 2em                   % Vertical space above title.
   \begin{center}
    {\ttlfnt \@title\par}       % Title set in 18pt Helvetica (Arial) bold size.
    \vskip 1.5em                % Vertical space after title.
%This should be the subtitle.
{\subttlfnt \the\subtitletext\par}\vskip 1.25em%\fi
    {\baselineskip 16pt\aufnt   % each author set in \12 pt Arial, in a
     \lineskip .5em             % tabular environment
     \begin{tabular}[t]{c}\@author
     \end{tabular}\par}
    \vskip 1.5em               % Vertical space after author.
   \end{center}}
 \dimen0=\ht\@acmtitlebox
 \advance\dimen0 by -12.75pc\relax % Increased space for title box -- KBT
 \unvbox\@acmtitlebox
 \ifdim\dimen0<0.0pt\relax\vskip-\dimen0\fi}


\newcount\titlenotecount
\global\titlenotecount=0
\newtoks\tntoks
\newtoks\tntokstwo
\newtoks\tntoksthree
\newtoks\tntoksfour
\newtoks\tntoksfive

\def\abstract{
\ifnum\titlenotecount>0 % was =1
    \insert\footins{%
    \reset@font\footnotesize
        \interlinepenalty\interfootnotelinepenalty
        \splittopskip\footnotesep
        \splitmaxdepth \dp\strutbox \floatingpenalty \@MM
        \hsize\columnwidth \@parboxrestore
        \protected@edef\@currentlabel{%
        }%
        \color@begingroup
\ifnum\titlenotecount=1
      \@maketntext{%
         \raisebox{4pt}{$\ast$}\rule\z@\footnotesep\ignorespaces\the\tntoks\@finalstrut\strutbox}%
\fi
\ifnum\titlenotecount=2
      \@maketntext{%
      \raisebox{4pt}{$\ast$}\rule\z@\footnotesep\ignorespaces\the\tntoks\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\dagger$}\rule\z@\footnotesep\ignorespaces\the\tntokstwo\@finalstrut\strutbox}%
\fi
\ifnum\titlenotecount=3
      \@maketntext{%
         \raisebox{4pt}{$\ast$}\rule\z@\footnotesep\ignorespaces\the\tntoks\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\dagger$}\rule\z@\footnotesep\ignorespaces\the\tntokstwo\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\ddagger$}\rule\z@\footnotesep\ignorespaces\the\tntoksthree\@finalstrut\strutbox}%
\fi
\ifnum\titlenotecount=4
      \@maketntext{%
         \raisebox{4pt}{$\ast$}\rule\z@\footnotesep\ignorespaces\the\tntoks\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\dagger$}\rule\z@\footnotesep\ignorespaces\the\tntokstwo\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\ddagger$}\rule\z@\footnotesep\ignorespaces\the\tntoksthree\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\S$}\rule\z@\footnotesep\ignorespaces\the\tntoksfour\@finalstrut\strutbox}%
\fi
\ifnum\titlenotecount=5
      \@maketntext{%
         \raisebox{4pt}{$\ast$}\rule\z@\footnotesep\ignorespaces\the\tntoks\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\dagger$}\rule\z@\footnotesep\ignorespaces\the\tntokstwo\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\ddagger$}\rule\z@\footnotesep\ignorespaces\the\tntoksthree\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\S$}\rule\z@\footnotesep\ignorespaces\the\tntoksfour\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\P$}\rule\z@\footnotesep\ignorespaces\the\tntoksfive\@finalstrut\strutbox}%
\fi
   \color@endgroup} %g}
\fi
\setcounter{footnote}{0}
\section*{ABSTRACT}\normalsize%\ninept
}

\def\endabstract{\if@twocolumn\else\endquotation\fi}

\def\keywords{\if@twocolumn
\section*{Keywords}
\else \small
\quotation
\fi}

\def\terms{\if@twocolumn
\section*{General Terms}
\else \small
\quotation
\fi}

% -- Classification needs to be a bit smart due to optionals - Gerry/Georgia November 2nd. 1999
\newcount\catcount
\global\catcount=1

\def\category#1#2#3{%
\ifnum\catcount=1
\section*{Categories and Subject Descriptors}
\advance\catcount by 1\else{\unskip; }\fi
    \@ifnextchar [{\@category{#1}{#2}{#3}}{\@category{#1}{#2}{#3}[]}%
}

\def\@category#1#2#3[#4]{%
    \begingroup
        \let\and\relax
            #1 [\textbf{#2}]%
            \if!#4!%
                \if!#3!\else : #3\fi
            \else
                :\space
                \if!#3!\else #3\kern\z@---\hskip\z@\fi
                \textit{#4}%
            \fi
    \endgroup
}
%

%%% This section (written by KBT) handles the 1" box in the lower left
%%% corner of the left column of the first page by creating a picture,
%%% and inserting the predefined string at the bottom (with a negative
%%% displacement to offset the space allocated for a non-existent
%%% caption).
%%%
\newtoks\copyrightnotice
\def\ftype@copyrightbox{8}
\def\@copyrightspace{
\@float{copyrightbox}[b]
\begin{center}
\setlength{\unitlength}{1pc}
\begin{picture}(20,6) %Space for copyright notice
\put(0,-0.95){\crnotice{\@toappear}}
\end{picture}
\end{center}
\end@float}

\def\@toappear{} % Default setting blank - commands below change this.
\long\def\toappear#1{\def\@toappear{\parbox[b]{20pc}{\baselineskip 9pt#1}}}
\def\toappearbox#1{\def\@toappear{\raisebox{5pt}{\framebox[20pc]{\parbox[b]{19pc}{#1}}}}}

\newtoks\conf
\newtoks\confinfo
\def\conferenceinfo#1#2{\global\conf={#1}\global\confinfo{#2}}


%\def\marginpar{\@latexerr{The \marginpar command is not allowed in the
%  `acmconf' document style.}\@eha}

\def\marginpar{\ClassError{%
    \string\marginpar\space is not allowed in the `acmconf' document		% January 2008
    style}\@eha}

\mark{{}{}}     % Initializes TeX's marks

\def\today{\ifcase\month\or
  January\or February\or March\or April\or May\or June\or
  July\or August\or September\or October\or November\or December\fi
  \space\number\day, \number\year}

\def\@begintheorem#1#2{%
    \parskip 0pt % GM July 2000 (for tighter spacing)
    \trivlist
    \item[%
        \hskip 10\p@
        \hskip \labelsep
        {{\sc #1}\hskip 5\p@\relax#2.}%
    ]
    \it
}
\def\@opargbegintheorem#1#2#3{%
    \parskip 0pt % GM July 2000 (for tighter spacing)
    \trivlist
    \item[%
        \hskip 10\p@
        \hskip \labelsep
        {\sc #1\ #2\             % This mod by Gerry to enumerate corollaries
   \setbox\@tempboxa\hbox{(#3)}  % and bracket the 'corollary title'
        \ifdim \wd\@tempboxa>\z@ % and retain the correct numbering of e.g. theorems
            \hskip 5\p@\relax    % if they occur 'around' said corollaries.
            \box\@tempboxa       % Gerry - Nov. 1999.
        \fi.}%
    ]
    \it
}
\newif\if@qeded
\global\@qededfalse

% -- original
%\def\proof{%
%  \vspace{-\parskip} % GM July 2000 (for tighter spacing)
%    \global\@qededfalse
%    \@ifnextchar[{\@xproof}{\@proof}%
%}
% -- end of original

% (JSS) Fix for vertical spacing bug - Gerry Murray July 30th. 2002
\def\proof{%
\vspace{-\lastskip}\vspace{-\parsep}\penalty-51%
\global\@qededfalse
\@ifnextchar[{\@xproof}{\@proof}%
}

\def\endproof{%
    \if@qeded\else\qed\fi
    \endtrivlist
}
\def\@proof{%
    \trivlist
    \item[%
        \hskip 10\p@
        \hskip \labelsep
        {\sc Proof.}%
    ]
    \ignorespaces
}
\def\@xproof[#1]{%
    \trivlist
    \item[\hskip 10\p@\hskip \labelsep{\sc Proof #1.}]%
    \ignorespaces
}
\def\qed{%
    \unskip
    \kern 10\p@
    \begingroup
        \unitlength\p@
        \linethickness{.4\p@}%
        \framebox(6,6){}%
    \endgroup
    \global\@qededtrue
}

\def\newdef#1#2{%
    \expandafter\@ifdefinable\csname #1\endcsname
        {\@definecounter{#1}%
         \expandafter\xdef\csname the#1\endcsname{\@thmcounter{#1}}%
         \global\@namedef{#1}{\@defthm{#1}{#2}}%
         \global\@namedef{end#1}{\@endtheorem}%
    }%
}
\def\@defthm#1#2{%
    \refstepcounter{#1}%
    \@ifnextchar[{\@ydefthm{#1}{#2}}{\@xdefthm{#1}{#2}}%
}
\def\@xdefthm#1#2{%
    \@begindef{#2}{\csname the#1\endcsname}%
    \ignorespaces
}
\def\@ydefthm#1#2[#3]{%
    \trivlist
    \item[%
        \hskip 10\p@
        \hskip \labelsep
        {\it #2%
%         \savebox\@tempboxa{#3}%
         \saveb@x\@tempboxa{#3}%		% January 2008
         \ifdim \wd\@tempboxa>\z@
            \ \box\@tempboxa
         \fi.%
        }]%
    \ignorespaces
}
\def\@begindef#1#2{%
    \trivlist
    \item[%
        \hskip 10\p@
        \hskip \labelsep
        {\it #1\ \rm #2.}%
    ]%
}
\def\theequation{\arabic{equation}}

\newcounter{part}
\newcounter{section}
\newcounter{subsection}[section]
\newcounter{subsubsection}[subsection]
\newcounter{paragraph}[subsubsection]
\def\thepart{\Roman{part}}
\def\thesection{\arabic{section}}
\def\thesubsection{\thesection.\arabic{subsection}}
\def\thesubsubsection{\thesubsection.\arabic{subsubsection}} %removed \subsecfnt 29 July 2002 gkmt
\def\theparagraph{\thesubsubsection.\arabic{paragraph}} %removed \subsecfnt 29 July 2002 gkmt
\newif\if@uchead
\@ucheadfalse

%% CHANGES: NEW NOTE
%% NOTE: OK to use old-style font commands below, since they were
%% suitably redefined for LaTeX2e
%% END CHANGES
\setcounter{secnumdepth}{3}
\def\part{%
    \@startsection{part}{9}{\z@}{-10\p@ \@plus -4\p@ \@minus -2\p@}
        {4\p@}{\normalsize\@ucheadtrue}%
}
\def\section{%
    \@startsection{section}{1}{\z@}{-10\p@ \@plus -4\p@ \@minus -2\p@}% GM
    {4\p@}{\baselineskip 14pt\secfnt\@ucheadtrue}%
}

\def\subsection{%
    \@startsection{subsection}{2}{\z@}{-8\p@ \@plus -2\p@ \@minus -\p@}
    {4\p@}{\secfnt}%
}
\def\subsubsection{%
    \@startsection{subsubsection}{3}{\z@}{-8\p@ \@plus -2\p@ \@minus -\p@}%
    {4\p@}{\subsecfnt}%
}
%\def\paragraph{%
%    \vskip 12pt\@startsection{paragraph}{3}{\z@}{6\p@ \@plus \p@}% original
%    {-5\p@}{\subsecfnt}%
%}
%  If one wants sections, subsections and subsubsections numbered,
%  but not paragraphs, one usually sets secnumepth to 3.
%  For that, the "depth" of paragraphs must be given correctly
%  in the definition (``4'' instead of ``3'' as second argument
%  of @startsection):
\def\paragraph{%
    \vskip 12pt\@startsection{paragraph}{4}{\z@}{6\p@ \@plus \p@}%    % GM and Wolfgang May - 11/30/06
    {-5\p@}{\subsecfnt}%
}
\let\@period=.
\def\@startsection#1#2#3#4#5#6{%
        \if@noskipsec  %gkmt, 11 aug 99
        \global\let\@period\@empty
        \leavevmode
        \global\let\@period.%
    \fi
      \par %
    \@tempskipa #4\relax
    \@afterindenttrue
    \ifdim \@tempskipa <\z@
        \@tempskipa -\@tempskipa
        \@afterindentfalse
    \fi
    \if@nobreak
    \everypar{}%
    \else
        \addpenalty\@secpenalty
        \addvspace\@tempskipa
    \fi
\parskip=0pt % GM July 2000 (non numbered) section heads
    \@ifstar
        {\@ssect{#3}{#4}{#5}{#6}}
        {\@dblarg{\@sect{#1}{#2}{#3}{#4}{#5}{#6}}}%
}
\def\@sect#1#2#3#4#5#6[#7]#8{%
    \ifnum #2>\c@secnumdepth
        \let\@svsec\@empty
    \else
        \refstepcounter{#1}%
        \edef\@svsec{%
            \begingroup
                %\ifnum#2>2 \noexpand\rm \fi % changed to next 29 July 2002 gkmt
            \ifnum#2>2 \noexpand#6 \fi
                \csname the#1\endcsname
            \endgroup
            \ifnum #2=1\relax .\fi
            \hskip 1em
        }%
    \fi
    \@tempskipa #5\relax
    \ifdim \@tempskipa>\z@
        \begingroup
            #6\relax
            \@hangfrom{\hskip #3\relax\@svsec}%
            \begingroup
                \interlinepenalty \@M
                \if@uchead
                    \uppercase{#8}%
                \else
                    #8%
                \fi
                \par
            \endgroup
        \endgroup
        \csname #1mark\endcsname{#7}%
        \vskip -12pt  %gkmt, 11 aug 99 and GM July 2000 (was -14) - numbered section head spacing
\addcontentsline{toc}{#1}{%
            \ifnum #2>\c@secnumdepth \else
                \protect\numberline{\csname the#1\endcsname}%
            \fi
            #7%
        }%
    \else
        \def\@svsechd{%
            #6%
            \hskip #3\relax
            \@svsec
            \if@uchead
                \uppercase{#8}%
            \else
                #8%
            \fi
            \csname #1mark\endcsname{#7}%
            \addcontentsline{toc}{#1}{%
                \ifnum #2>\c@secnumdepth \else
                    \protect\numberline{\csname the#1\endcsname}%
                \fi
                #7%
            }%
        }%
    \fi
    \@xsect{#5}\hskip 1pt
    \par
}
\def\@xsect#1{%
    \@tempskipa #1\relax
    \ifdim \@tempskipa>\z@
        \par
        \nobreak
        \vskip \@tempskipa
        \@afterheading
    \else
        \global\@nobreakfalse
        \global\@noskipsectrue
        \everypar{%
            \if@noskipsec
                \global\@noskipsecfalse
                \clubpenalty\@M
                \hskip -\parindent
                \begingroup
                    \@svsechd
                    \@period
                \endgroup
                \unskip
                \@tempskipa #1\relax
                \hskip -\@tempskipa
            \else
                \clubpenalty \@clubpenalty
                \everypar{}%
            \fi
        }%
    \fi
    \ignorespaces
}
\def\@trivlist{%
    \@topsepadd\topsep
    \if@noskipsec
        \global\let\@period\@empty
        \leavevmode
        \global\let\@period.%
    \fi
    \ifvmode
        \advance\@topsepadd\partopsep
    \else
        \unskip
        \par
    \fi
    \if@inlabel
        \@noparitemtrue
        \@noparlisttrue
    \else
        \@noparlistfalse
        \@topsep\@topsepadd
    \fi
    \advance\@topsep \parskip
    \leftskip\z@skip
    \rightskip\@rightskip
    \parfillskip\@flushglue
    \@setpar{\if@newlist\else{\@@par}\fi}
    \global\@newlisttrue
    \@outerparskip\parskip
}

%%% Actually, 'abbrev' works just fine as the default
%%% Bibliography style.

\typeout{Using 'Abbrev' bibliography style}
\newcommand\bibyear[2]{%
    \unskip\quad\ignorespaces#1\unskip
    \if#2..\quad \else \quad#2 \fi
}
\newcommand{\bibemph}[1]{{\em#1}}
\newcommand{\bibemphic}[1]{{\em#1\/}}
\newcommand{\bibsc}[1]{{\sc#1}}
\def\@normalcite{%
    \def\@cite##1##2{[##1\if@tempswa , ##2\fi]}%
}
\def\@citeNB{%
    \def\@cite##1##2{##1\if@tempswa , ##2\fi}%
}
\def\@citeRB{%
    \def\@cite##1##2{##1\if@tempswa , ##2\fi]}%
}
\def\start@cite#1#2{%
    \edef\citeauthoryear##1##2##3{%
        ###1%
        \ifnum#2=\z@ \else\ ###2\fi
    }%
    \ifnum#1=\thr@@
        \let\@@cite\@citeyear
    \else
        \let\@@cite\@citenormal
    \fi
    \@ifstar{\@citeNB\@@cite}{\@normalcite\@@cite}%
}
%\def\cite{\start@cite23}
\DeclareRobustCommand\cite{\start@cite23}		% January 2008
\def\citeNP{\cite*}					% No Parentheses e.g. 5
%\def\citeA{\start@cite10}
\DeclareRobustCommand\citeA{\start@cite10}		% January 2008
\def\citeANP{\citeA*}
%\def\shortcite{\start@cite23}				
\DeclareRobustCommand\shortcite{\start@cite23}		% January 2008
\def\shortciteNP{\shortcite*}
%\def\shortciteA{\start@cite20}
\DeclareRobustCommand\shortciteA{\start@cite20}		% January 2008
\def\shortciteANP{\shortciteA*}
%\def\citeyear{\start@cite30}
\DeclareRobustCommand\citeyear{\start@cite30}		% January 2008
\def\citeyearNP{\citeyear*}
%\def\citeN{%
\DeclareRobustCommand\citeN{%				% January 2008
    \@citeRB
    \def\citeauthoryear##1##2##3{##1\ [##3%
        \def\reserved@a{##1}%
        \def\citeauthoryear####1####2####3{%
            \def\reserved@b{####1}%
            \ifx\reserved@a\reserved@b
                ####3%
            \else
                \errmessage{Package acmart Error: author mismatch
                         in \string\citeN^^J^^J%
                    See the acmart package documentation for explanation}%
            \fi
        }%
    }%
    \@ifstar\@citeyear\@citeyear
}
%\def\shortciteN{%
\DeclareRobustCommand\shortciteN{%			% January 2008
    \@citeRB
    \def\citeauthoryear##1##2##3{##2\ [##3%
        \def\reserved@a{##2}%
        \def\citeauthoryear####1####2####3{%
            \def\reserved@b{####2}%
            \ifx\reserved@a\reserved@b
                ####3%
            \else
                \errmessage{Package acmart Error: author mismatch
                         in \string\shortciteN^^J^^J%
                    See the acmart package documentation for explanation}%
            \fi
        }%
    }%
    \@ifstar\@citeyear\@citeyear  % GM July 2000
}

\def\@citenormal{%
    \@ifnextchar [{\@tempswatrue\@citex;}%
% original                 {\@tempswafalse\@citex,[]}% was ; Gerry 2/24/00
{\@tempswafalse\@citex[]}%  	% GERRY FIX FOR BABEL 3/20/2009
}

\def\@citeyear{%
    \@ifnextchar [{\@tempswatrue\@citex,}%
% original                  {\@tempswafalse\@citex,[]}%
{\@tempswafalse\@citex[]}%	%  GERRY FIX FOR BABEL 3/20/2009
}

\def\@citex#1[#2]#3{%
    \let\@citea\@empty
    \@cite{%
        \@for\@citeb:=#3\do{%
            \@citea
% original            \def\@citea{#1 }%
            \def\@citea{#1, }% 	% GERRY FIX FOR BABEL 3/20/2009 -- SO THAT YOU GET [1, 2] IN THE BODY TEXT
            \edef\@citeb{\expandafter\@iden\@citeb}%
            \if@filesw
                \immediate\write\@auxout{\string\citation{\@citeb}}%
            \fi
            \@ifundefined{b@\@citeb}{%
                {\bf ?}%
                \@warning{%
                    Citation `\@citeb' on page \thepage\space undefined%
                }%
            }%
            {\csname b@\@citeb\endcsname}%
        }%
    }{#2}%
}
%\let\@biblabel\@gobble   % Dec. 2008 - Gerry
% ----
\def\@biblabelnum#1{[#1]} % Gerry's solution #1 - for Natbib -- April 2009
\let\@biblabel=\@biblabelnum  % Gerry's solution #1 - for Natbib -- April 2009
\def\newblock{\relax} % Gerry Dec. 2008
% ---
\newdimen\bibindent
\setcounter{enumi}{1}
\bibindent=0em
\def\thebibliography#1{% 
\ifnum\addauflag=0\addauthorsection\global\addauflag=1\fi
     \section[References]{%    <=== OPTIONAL ARGUMENT ADDED HERE
        {References} % was uppercased but this affects pdf bookmarks (SP/GM October 2004)
          {\vskip -9pt plus 1pt} % GM Nov. 2006 / GM July 2000 (for somewhat tighter spacing) 
         \@mkboth{{\refname}}{{\refname}}%
     }%
     \list{[\arabic{enumi}]}{%
         \settowidth\labelwidth{[#1]}%
         \leftmargin\labelwidth
         \advance\leftmargin\labelsep
         \advance\leftmargin\bibindent
         \parsep=0pt\itemsep=1pt % GM July 2000
         \itemindent -\bibindent
         \listparindent \itemindent
         \usecounter{enumi}
     }%
     \let\newblock\@empty
     \raggedright % GM July 2000
     \sloppy
     \sfcode`\.=1000\relax
}


\gdef\balancecolumns
{\vfill\eject
\global\@colht=\textheight
\global\ht\@cclv=\textheight
}

\newcount\colcntr
\global\colcntr=0
%\newbox\savebox
\newbox\saveb@x				% January 2008

\gdef \@makecol {%
\global\advance\colcntr by 1
\ifnum\colcntr>2 \global\colcntr=1\fi
   \ifvoid\footins
     \setbox\@outputbox \box\@cclv
   \else
     \setbox\@outputbox \vbox{%
\boxmaxdepth \@maxdepth
       \@tempdima\dp\@cclv
       \unvbox \@cclv
       \vskip-\@tempdima
       \vskip \skip\footins
       \color@begingroup
         \normalcolor
         \footnoterule
         \unvbox \footins
       \color@endgroup
       }%
   \fi
   \xdef\@freelist{\@freelist\@midlist}%
   \global \let \@midlist \@empty
   \@combinefloats
   \ifvbox\@kludgeins
     \@makespecialcolbox
   \else
     \setbox\@outputbox \vbox to\@colht {%
\@texttop
       \dimen@ \dp\@outputbox
       \unvbox \@outputbox
   \vskip -\dimen@
       \@textbottom
       }%
   \fi
   \global \maxdepth \@maxdepth
}
\def\titlenote{\@ifnextchar[\@xtitlenote{\stepcounter\@mpfn
\global\advance\titlenotecount by 1
\ifnum\titlenotecount=1
    \raisebox{9pt}{$\ast$}
\fi
\ifnum\titlenotecount=2
    \raisebox{9pt}{$\dagger$}
\fi
\ifnum\titlenotecount=3
    \raisebox{9pt}{$\ddagger$}
\fi
\ifnum\titlenotecount=4
\raisebox{9pt}{$\S$}
\fi
\ifnum\titlenotecount=5
\raisebox{9pt}{$\P$}
\fi
         \@titlenotetext
}}

\long\def\@titlenotetext#1{\insert\footins{%
\ifnum\titlenotecount=1\global\tntoks={#1}\fi
\ifnum\titlenotecount=2\global\tntokstwo={#1}\fi
\ifnum\titlenotecount=3\global\tntoksthree={#1}\fi
\ifnum\titlenotecount=4\global\tntoksfour={#1}\fi
\ifnum\titlenotecount=5\global\tntoksfive={#1}\fi
    \reset@font\footnotesize
    \interlinepenalty\interfootnotelinepenalty
    \splittopskip\footnotesep
    \splitmaxdepth \dp\strutbox \floatingpenalty \@MM
    \hsize\columnwidth \@parboxrestore
    \protected@edef\@currentlabel{%
    }%
    \color@begingroup
   \color@endgroup}}

%%%%%%%%%%%%%%%%%%%%%%%%%
\ps@plain
\baselineskip=11pt
\let\thepage\relax % For NO page numbers - GM Nov. 30th. 1999 and July 2000
\def\setpagenumber#1{\global\setcounter{page}{#1}}
%\pagenumbering{arabic}  % Arabic page numbers GM July 2000
\twocolumn             % Double column.
\flushbottom           % Even bottom -- alas, does not balance columns at end of document
\pagestyle{plain}

% Need Copyright Year and Copyright Data to be user definable (in .tex file).
% Gerry Nov. 30th. 1999
\newtoks\copyrtyr
\newtoks\acmcopyr
\newtoks\boilerplate
\global\acmcopyr={X-XXXXX-XX-X/XX/XX}  % Default - 5/11/2001 *** Gerry
\global\copyrtyr={200X}                % Default - 3/3/2003 *** Gerry
\def\CopyrightYear#1{\global\copyrtyr{#1}}
\def\crdata#1{\global\acmcopyr{#1}}
\def\permission#1{\global\boilerplate{#1}}
%
\global\boilerplate={Permission to make digital or hard copies of all or part of this work for personal or classroom use is granted without fee provided that copies are not made or distributed for profit or commercial advantage and that copies bear this notice and the full citation on the first page.  To copy otherwise, to republish, to post on servers or to redistribute to lists, requires prior specific permission and/or a fee.}
\newtoks\copyrightetc
\global\copyrightetc{Copyright \the\copyrtyr\ ACM \the\acmcopyr\ ...\$10.00}
\toappear{\the\boilerplate\par
{\confname{\the\conf}} \the\confinfo\par \the\copyrightetc.}
%\DeclareFixedFont{\altcrnotice}{OT1}{tmr}{m}{n}{8}  % << patch needed for accenting e.g. Montreal - Gerry, May 2007
%\DeclareFixedFont{\altconfname}{OT1}{tmr}{m}{it}{8}  % << patch needed for accenting in italicized confname - Gerry, May 2007
%
%{\altconfname{{\the\conf}}} {\altcrnotice\the\confinfo\par} \the\copyrightetc.}  % << Gerry, May 2007
%
% The following section (i.e. 3 .sty inclusions) was added in May 2007 so as to fix the problems that many
% authors were having with accents. Sometimes accents would occur, but the letter-character would be of a different
% font. Conversely the letter-character font would be correct but, e.g. a 'bar' would appear superimposed on the
% character instead of, say, an unlaut/diaresis. Sometimes the letter-character would NOT appear at all.
% Using [T1]{fontenc} outright was not an option as this caused 99% of the authors to 'produce' a Type-3 (bitmapped)
% PDF file - useless for production. 
%
% For proper (font) accenting we NEED these packages to be part of the .cls file i.e. 'ae', 'aecompl' and 'aeguil' 
% ~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~
%% This is file `ae.sty' 
\def\fileversion{1.3}
\def\filedate{2001/02/12}
\NeedsTeXFormat{LaTeX2e}
%\ProvidesPackage{ae}[\filedate\space\fileversion\space  % GM
% Almost European Computer Modern]                       % GM - keeping the log file clean(er)
\newif\if@ae@slides \@ae@slidesfalse
\DeclareOption{slides}{\@ae@slidestrue}
\ProcessOptions
\fontfamily{aer}
\RequirePackage[T1]{fontenc}
\if@ae@slides
    \renewcommand{\sfdefault}{laess}
    \renewcommand{\rmdefault}{laess} % no roman
    \renewcommand{\ttdefault}{laett}
\else
    \renewcommand{\sfdefault}{aess}
    \renewcommand{\rmdefault}{aer}
    \renewcommand{\ttdefault}{aett}
\fi
\endinput
%% 
%% End of file `ae.sty'.
%
%
\def\fileversion{0.9}
\def\filedate{1998/07/23}
\NeedsTeXFormat{LaTeX2e}
%\ProvidesPackage{aecompl}[\filedate\space\fileversion\space   % GM
%T1 Complements for AE fonts (D. Roegel)]                      % GM -- keeping the log file clean(er)
 
\def\@ae@compl#1{{\fontencoding{T1}\fontfamily{cmr}\selectfont\symbol{#1}}}
\def\guillemotleft{\@ae@compl{19}}
\def\guillemotright{\@ae@compl{20}}
\def\guilsinglleft{\@ae@compl{14}}
\def\guilsinglright{\@ae@compl{15}}
\def\TH{\@ae@compl{222}}
\def\NG{\@ae@compl{141}}
\def\ng{\@ae@compl{173}}
\def\th{\@ae@compl{254}}
\def\DJ{\@ae@compl{208}}
\def\dj{\@ae@compl{158}}
\def\DH{\@ae@compl{208}}
\def\dh{\@ae@compl{240}}
\def\@perthousandzero{\@ae@compl{24}}
\def\textperthousand{\%\@perthousandzero}
\def\textpertenthousand{\%\@perthousandzero\@perthousandzero}
\endinput
%
%
%% This is file `aeguill.sty' 
% This file gives french guillemets (and not guillemots!)
% built with the Polish CMR fonts (default), WNCYR fonts, the LASY fonts 
% or with the EC fonts. 
% This is useful in conjunction with the ae package
% (this package loads the ae package in case it has not been loaded)
%  and with or without the french(le) package.
%
% In order to get the guillemets, it is necessary to either type
% \guillemotleft and \guillemotright, or to use an 8 bit encoding
% (such as ISO-Latin1) which selects these two commands, 
% or, if you use the french package (but not the frenchle package), 
% to type << or >>.
%
% By default, you get the Polish CMR guillemets; if this package is loaded
% with the `cm' option, you get the LASY guillemets; with `ec,' you
% get the EC guillemets, and with `cyr,' you get the cyrillic guillemets.
%
% In verbatim mode, you always get the EC/TT guillemets.
%
% The default option is interesting in conjunction with PDF,
% because there is a Type 1 version of the Polish CMR fonts
% and these guillemets are very close in shape to the EC guillemets.
% There are no free Type 1 versions of the EC fonts.
%
% Support for Polish CMR guillemets was kindly provided by 
% Rolf Niepraschk <niepraschk@ptb.de> in version 0.99 (2000/05/22).
% Bernd Raichle provided extensive simplifications to the code
% for version 1.00.
%
% This package is released under the LPPL.
%
% Changes:
%   Date        version
%   2001/04/12  1.01    the frenchle and french package are now distinguished.
%
\def\fileversion{1.01}
\def\filedate{2001/04/12}
\NeedsTeXFormat{LaTeX2e}
%\ProvidesPackage{aeguill}[2001/04/12 1.01 %    % GM
%AE fonts with french guillemets (D. Roegel)]   % GM - keeping the log file clean(er)
%\RequirePackage{ae}  % GM May 2007 - already embedded here

\newcommand{\@ae@switch}[4]{#4}
\DeclareOption{ec}{\renewcommand\@ae@switch[4]{#1}}
\DeclareOption{cm}{\renewcommand\@ae@switch[4]{#2}}
\DeclareOption{cyr}{\renewcommand\@ae@switch[4]{#3}}
\DeclareOption{pl}{\renewcommand\@ae@switch[4]{#4}}
\ExecuteOptions{pl}
\ProcessOptions

%
% Load necessary packages
%
\@ae@switch{% ec
  % do nothing
}{% cm
  \RequirePackage{latexsym}%  GM - May 2007 - already 'mentioned as required' up above
}{% cyr
  \RequirePackage[OT2,T1]{fontenc}%
}{% pl
  \RequirePackage[OT4,T1]{fontenc}%
}

% The following command will be compared to \frenchname,
% as defined in french.sty and frenchle.sty.
\def\aeguillfrenchdefault{french}%

\let\guill@verbatim@font\verbatim@font
\def\verbatim@font{\guill@verbatim@font\ecguills{cmtt}%
                   \let\guillemotleft\@oguills\let\guillemotright\@fguills}

\begingroup \catcode`\<=13 \catcode`\>=13
\def\x{\endgroup
 \def\ae@lfguill{<<}%
 \def\ae@rfguill{>>}%
}\x

\newcommand{\ecguills}[1]{%
  \def\selectguillfont{\fontencoding{T1}\fontfamily{#1}\selectfont}%
  \def\@oguills{{\selectguillfont\symbol{19}}}%
  \def\@fguills{{\selectguillfont\symbol{20}}}%
  } 

\newcommand{\aeguills}{%
  \ae@guills
  % We redefine \guillemotleft and \guillemotright
  % in order to catch them when they are used 
  % with \DeclareInputText (in latin1.def for instance)
  % We use \auxWARNINGi as a safe indicator that french.sty is used.
  \gdef\guillemotleft{\ifx\auxWARNINGi\undefined
                         \@oguills % neither french.sty nor frenchle.sty
                      \else
                         \ifx\aeguillfrenchdefault\frenchname
                           \ae@lfguill  % french.sty
                         \else
                           \@oguills    % frenchle.sty
                         \fi
                      \fi}%
  \gdef\guillemotright{\ifx\auxWARNINGi\undefined
                         \@fguills % neither french.sty nor frenchle.sty
                       \else
                         \ifx\aeguillfrenchdefault\frenchname
                           \ae@rfguill  % french.sty
                         \else
                           \@fguills    % frenchle.sty
                         \fi
                       \fi}%
  }

%
% Depending on the class option
% define the internal command \ae@guills
\@ae@switch{% ec
  \newcommand{\ae@guills}{%
    \ecguills{cmr}}%
}{% cm
  \newcommand{\ae@guills}{%
    \def\selectguillfont{\fontencoding{U}\fontfamily{lasy}%
            \fontseries{m}\fontshape{n}\selectfont}%
    \def\@oguills{\leavevmode\nobreak
                \hbox{\selectguillfont (\kern-.20em(\kern.20em}\nobreak}%
    \def\@fguills{\leavevmode\nobreak
                \hbox{\selectguillfont \kern.20em)\kern-.2em)}%
                \ifdim\fontdimen\@ne\font>\z@\/\fi}}%
}{% cyr
  \newcommand{\ae@guills}{%
    \def\selectguillfont{\fontencoding{OT2}\fontfamily{wncyr}\selectfont}%
    \def\@oguills{{\selectguillfont\symbol{60}}}%
    \def\@fguills{{\selectguillfont\symbol{62}}}}
}{% pl
  \newcommand{\ae@guills}{%
    \def\selectguillfont{\fontencoding{OT4}\fontfamily{cmr}\selectfont}%
    \def\@oguills{{\selectguillfont\symbol{174}}}%
    \def\@fguills{{\selectguillfont\symbol{175}}}}
}


\AtBeginDocument{%
  \ifx\GOfrench\undefined
    \aeguills
  \else
    \let\aeguill@GOfrench\GOfrench
    \gdef\GOfrench{\aeguill@GOfrench \aeguills}%
  \fi
  }

\endinput
%


==> sig-alternate2.txt <==
% SIG-ALTERNATE.CLS - VERSION 2.4
% "COMPATIBLE" WITH THE "ACM_PROC_ARTICLE-SP.CLS" V3.2SP
% Gerald Murray - April 22nd. 2009
%
% ---- Start of 'updates'  ----
%
% Changed $5 fee to $10 - Gerry
% April 22nd. 2009 - Fixed 'Natbib' incompatibility problem - Gerry
% April 22nd. 2009 - Fixed 'Babel' incompatibility problem - Gerry
% April 22nd. 2009 - Inserted various bug-fixes and improvements - Gerry
%
% To produce Type 1 fonts in the document plus allow for 'normal LaTeX accenting' in the critical areas;
% title, author block, section-heads, confname, etc. etc. 
% i.e. the whole purpose of this version update is to NOT resort to 'inelegant accent patches'.
% After much research, three extra .sty packages were added to the the tail (ae, aecompl, aeguill) to solve,
% in particular, the accenting problem(s). We _could_ ask authors (via instructions/sample file) to 'include' these in
% the source .tex file - in the preamble - but if everything is already provided ('behind the scenes' - embedded IN the .cls)
% then this is less work for authors and also makes everything appear 'vanilla'.
% NOTE: all 'patchwork accenting" has been commented out (here) and is no longer 'used' in the sample .tex file (either).
% Gerry June 2007
%
% Patch for accenting in conference name/location. Gerry May 3rd. 2007
% Rule widths changed to .5, author count (>6) fixed, roll-back for Type 3 problem. Gerry March 20th. 2007
% Changes made to 'modernize' the fontnames but esp. for MikTeX users V2.4/2.5 - Nov. 30th. 2006
% Updated the \email definition to allow for its use inside of 'shared affiliations' - Nov. 30th. 2006
% Fixed the 'section number depth value' - Nov. 30th. 2006
%
% Footnotes inside table cells using \minipage (Oct. 2002)
% Georgia fixed bug in sub-sub-section numbering in paragraphs (July 29th. 2002)
% JS/GM fix to vertical spacing before Proofs (July 30th. 2002)
%
% Made the Permission Statement / Conference Info / Copyright Info
% 'user definable' in the source .tex file OR automatic if
% not specified.
%
% Allowance made to switch default fonts between those systems using
% normal/modern font names and those using 'Type 1' or 'Truetype' fonts.
% See LINE NUMBER 255 for details.
% Also provided for enumerated/annotated Corollaries 'surrounded' by
% enumerated Theorems (line 848).
% Gerry November 11th. 1999
%
% ---- End of 'updates' ----
%
\def\fileversion{v2.4}          % for ACM's tracking purposes
\def\filedate{April 22, 2009}    % Gerry Murray's tracking data
\def\docdate {Wednesday 22nd. April 2009} % Gerry Murray (with deltas to doc}
\usepackage{epsfig}
\usepackage{amssymb}
\usepackage{amsmath}
\usepackage{amsfonts}
% Need this for accents in Arial/Helvetica
%\usepackage[T1]{fontenc}  % Gerry March 12, 2007 - causes Type 3 problems (body text)
%\usepackage{textcomp}
%
% SIG-ALTERNATE DOCUMENT STYLE
% G.K.M. Tobin August-October 1999
%    adapted from ARTICLE document style by Ken Traub, Olin Shivers
%    also using elements of esub2acm.cls
% HEAVILY MODIFIED, SUBSEQUENTLY, BY GERRY MURRAY 2000
% ARTICLE DOCUMENT STYLE -- Released 16 March 1988
%    for LaTeX version 2.09
% Copyright (C) 1988 by Leslie Lamport
%
%
%%% sig-alternate.cls is an 'ALTERNATE' document style for producing
%%% two-column camera-ready pages for ACM conferences.
%%% THIS FILE DOES NOT STRICTLY ADHERE TO THE SIGS (BOARD-ENDORSED)
%%% PROCEEDINGS STYLE. It has been designed to produce a 'tighter'
%%% paper in response to concerns over page budgets.
%%% The main features of this style are:
%%%
%%% 1)  Two columns.
%%% 2)  Side and top margins of 4.5pc, bottom margin of 6pc, column gutter of
%%%     2pc, hence columns are 20pc wide and 55.5pc tall.  (6pc =3D 1in, approx)
%%% 3)  First page has title information, and an extra 6pc of space at the
%%%     bottom of the first column for the ACM copyright notice.
%%% 4)  Text is 9pt on 10pt baselines; titles (except main) are 9pt bold.
%%%
%%%
%%% There are a few restrictions you must observe:
%%%
%%% 1)  You cannot change the font size; ACM wants you to use 9pt.
%%% 3)  You must start your paper with the \maketitle command.  Prior to the
%%%     \maketitle you must have \title and \author commands.  If you have a
%%%     \date command it will be ignored; no date appears on the paper, since
%%%     the proceedings will have a date on the front cover.
%%% 4)  Marginal paragraphs, tables of contents, lists of figures and tables,
%%%     and page headings are all forbidden.
%%% 5)  The `figure' environment will produce a figure one column wide; if you
%%%     want one that is two columns wide, use `figure*'.
%%%
%
%%% Copyright Space:
%%% This style automatically reserves 1" blank space at the bottom of page 1/
%%% column 1.  This space can optionally be filled with some text using the
%%% \toappear{...} command.  If used, this command must be BEFORE the \maketitle
%%% command.  If this command is defined AND [preprint] is on, then the
%%% space is filled with the {...} text (at the bottom); otherwise, it is
%%% blank.  If you use \toappearbox{...} instead of \toappear{...} then a
%%% box will be drawn around the text (if [preprint] is on).
%%%
%%% A typical usage looks like this:
%%%     \toappear{To appear in the Ninth AES Conference on Medievil Lithuanian
%%%               Embalming Technique, June 1991, Alfaretta, Georgia.}
%%% This will be included in the preprint, and left out of the conference
%%% version.
%%%
%%% WARNING:
%%% Some dvi-ps converters heuristically allow chars to drift from their
%%% true positions a few pixels. This may be noticeable with the 9pt sans-serif
%%% bold font used for section headers.
%%% You may turn this hackery off via the -e option:
%%%     dvips -e 0 foo.dvi >foo.ps
%%%
\typeout{Document Class 'sig-alternate' <22nd. April '09>.  Modified by G.K.M. Tobin/Gerry Murray}
\typeout{Based in part upon document Style `acmconf' <22 May 89>. Hacked 4/91 by}
\typeout{shivers@cs.cmu.edu, 4/93 by theobald@cs.mcgill.ca}
\typeout{Excerpts were taken from (Journal Style) 'esub2acm.cls'.}
\typeout{****** Bugs/comments/suggestions/technicalities to Gerry Murray -- murray@hq.acm.org ******}
\typeout{Questions on the style, SIGS policies, etc. to Adrienne Griscti griscti@acm.org}
\oddsidemargin 4.5pc
\evensidemargin 4.5pc
\advance\oddsidemargin by -1in  % Correct for LaTeX gratuitousness
\advance\evensidemargin by -1in % Correct for LaTeX gratuitousness
\marginparwidth 0pt             % Margin pars are not allowed.
\marginparsep 11pt              % Horizontal space between outer margin and
                                % marginal note

                                % Top of page:
\topmargin 4.5pc                % Nominal distance from top of page to top of
                                % box containing running head.
\advance\topmargin by -1in      % Correct for LaTeX gratuitousness
\headheight 0pt                 % Height of box containing running head.
\headsep 0pt                    % Space between running head and text.
                                % Bottom of page:
\footskip 30pt                  % Distance from baseline of box containing foot
                                % to baseline of last line of text.
\@ifundefined{footheight}{\newdimen\footheight}{}% this is for LaTeX2e
\footheight 12pt                % Height of box containing running foot.

%% Must redefine the top margin so there's room for headers and
%% page numbers if you are using the preprint option. Footers
%% are OK as is. Olin.
\advance\topmargin by -37pt     % Leave 37pt above text for headers
\headheight 12pt                % Height of box containing running head.
\headsep 25pt                   % Space between running head and text.

\textheight 666pt       % 9 1/4 column height
\textwidth 42pc         % Width of text line.
                        % For two-column mode:
\columnsep 2pc          %    Space between columns
\columnseprule 0pt      %    Width of rule between columns.
\hfuzz 1pt              % Allow some variation in column width, otherwise it's
                        % too hard to typeset in narrow columns.

\footnotesep 5.6pt      % Height of strut placed at the beginning of every
                        % footnote =3D height of normal \footnotesize strut,
                        % so no extra space between footnotes.

\skip\footins 8.1pt plus 4pt minus 2pt  % Space between last line of text and
                                        % top of first footnote.
\floatsep 11pt plus 2pt minus 2pt       % Space between adjacent floats moved
                                        % to top or bottom of text page.
\textfloatsep 18pt plus 2pt minus 4pt   % Space between main text and floats
                                        % at top or bottom of page.
\intextsep 11pt plus 2pt minus 2pt      % Space between in-text figures and
                                        % text.
\@ifundefined{@maxsep}{\newdimen\@maxsep}{}% this is for LaTeX2e
\@maxsep 18pt                           % The maximum of \floatsep,
                                        % \textfloatsep and \intextsep (minus
                                        % the stretch and shrink).
\dblfloatsep 11pt plus 2pt minus 2pt    % Same as \floatsep for double-column
                                        % figures in two-column mode.
\dbltextfloatsep 18pt plus 2pt minus 4pt% \textfloatsep for double-column
                                        % floats.
\@ifundefined{@dblmaxsep}{\newdimen\@dblmaxsep}{}% this is for LaTeX2e
\@dblmaxsep 18pt                        % The maximum of \dblfloatsep and
                                        % \dbltexfloatsep.
\@fptop 0pt plus 1fil    % Stretch at top of float page/column. (Must be
                         % 0pt plus ...)
\@fpsep 8pt plus 2fil    % Space between floats on float page/column.
\@fpbot 0pt plus 1fil    % Stretch at bottom of float page/column. (Must be
                         % 0pt plus ... )
\@dblfptop 0pt plus 1fil % Stretch at top of float page. (Must be 0pt plus ...)
\@dblfpsep 8pt plus 2fil % Space between floats on float page.
\@dblfpbot 0pt plus 1fil % Stretch at bottom of float page. (Must be
                         % 0pt plus ... )
\marginparpush 5pt       % Minimum vertical separation between two marginal
                         % notes.

\parskip 0pt plus 1pt            % Extra vertical space between paragraphs.
\parindent 9pt  % GM July 2000 / was 0pt - width of paragraph indentation.
\partopsep 2pt plus 1pt minus 1pt% Extra vertical space, in addition to
                                 % \parskip and \topsep, added when user
                                 % leaves blank line before environment.

\@lowpenalty   51       % Produced by \nopagebreak[1] or \nolinebreak[1]
\@medpenalty  151       % Produced by \nopagebreak[2] or \nolinebreak[2]
\@highpenalty 301       % Produced by \nopagebreak[3] or \nolinebreak[3]

\@beginparpenalty -\@lowpenalty % Before a list or paragraph environment.
\@endparpenalty   -\@lowpenalty % After a list or paragraph environment.
\@itempenalty     -\@lowpenalty % Between list items.

%\@namedef{ds@10pt}{\@latexerr{The `10pt' option is not allowed in the `acmconf'
\@namedef{ds@10pt}{\ClassError{The `10pt' option is not allowed in the `acmconf'	% January 2008
  document style.}\@eha}
%\@namedef{ds@11pt}{\@latexerr{The `11pt' option is not allowed in the `acmconf'
\@namedef{ds@11pt}{\ClassError{The `11pt' option is not allowed in the `acmconf'	% January 2008
  document style.}\@eha}
%\@namedef{ds@12pt}{\@latexerr{The `12pt' option is not allowed in the `acmconf'
\@namedef{ds@12pt}{\ClassError{The `12pt' option is not allowed in the `acmconf'	% January 2008
  document style.}\@eha}

\@options

\lineskip 2pt           % \lineskip is 1pt for all font sizes.
\normallineskip 2pt
\def\baselinestretch{1}

\abovedisplayskip 9pt plus2pt minus4.5pt%
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip  \z@ plus3pt%
\belowdisplayshortskip  5.4pt plus3pt minus3pt%
\let\@listi\@listI     % Setting of \@listi added 9 Jun 87

\def\small{\@setsize\small{9pt}\viiipt\@viiipt
\abovedisplayskip 7.6pt plus 3pt minus 4pt%
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip \z@ plus2pt%
\belowdisplayshortskip 3.6pt plus2pt minus 2pt
\def\@listi{\leftmargin\leftmargini %% Added 22 Dec 87
\topsep 4pt plus 2pt minus 2pt\parsep 2pt plus 1pt minus 1pt
\itemsep \parsep}}

\def\footnotesize{\@setsize\footnotesize{9pt}\ixpt\@ixpt
\abovedisplayskip 6.4pt plus 2pt minus 4pt%
\belowdisplayskip \abovedisplayskip
\abovedisplayshortskip \z@ plus 1pt%
\belowdisplayshortskip 2.7pt plus 1pt minus 2pt
\def\@listi{\leftmargin\leftmargini %% Added 22 Dec 87
\topsep 3pt plus 1pt minus 1pt\parsep 2pt plus 1pt minus 1pt
\itemsep \parsep}}

\newcount\aucount
\newcount\originalaucount
\newdimen\auwidth
\auwidth=\textwidth
\newdimen\auskip
\newcount\auskipcount
\newdimen\auskip
\global\auskip=1pc
\newdimen\allauboxes
\allauboxes=\auwidth
\newtoks\addauthors
\newcount\addauflag
\global\addauflag=0 %Haven't shown additional authors yet

\newtoks\subtitletext
\gdef\subtitle#1{\subtitletext={#1}}

\gdef\additionalauthors#1{\addauthors={#1}}

\gdef\numberofauthors#1{\global\aucount=#1
\ifnum\aucount>3\global\originalaucount=\aucount \global\aucount=3\fi %g}  % 3 OK - Gerry March 2007
\global\auskipcount=\aucount\global\advance\auskipcount by 1
\global\multiply\auskipcount by 2
\global\multiply\auskip by \auskipcount
\global\advance\auwidth by -\auskip
\global\divide\auwidth by \aucount}

% \and was modified to count the number of authors.  GKMT 12 Aug 1999
\def\alignauthor{%                  % \begin{tabular}
\end{tabular}%
  \begin{tabular}[t]{p{\auwidth}}\centering}%

%  *** NOTE *** NOTE *** NOTE *** NOTE ***
%  If you have 'font problems' then you may need
%  to change these, e.g. 'arialb' instead of "arialbd".
%  Gerry Murray 11/11/1999
%  *** OR ** comment out block A and activate block B or vice versa.
% **********************************************
%
%  -- Start of block A -- (Type 1 or Truetype fonts)
%\newfont{\secfnt}{timesbd at 12pt} % was timenrb originally - now is timesbd
%\newfont{\secit}{timesbi at 12pt}   %13 Jan 00 gkmt
%\newfont{\subsecfnt}{timesi at 11pt} % was timenrri originally - now is timesi
%\newfont{\subsecit}{timesbi at 11pt} % 13 Jan 00 gkmt -- was times changed to timesbi gm 2/4/2000
%                         % because "normal" is italic, "italic" is Roman
%\newfont{\ttlfnt}{arialbd at 18pt} % was arialb originally - now is arialbd
%\newfont{\ttlit}{arialbi at 18pt}    % 13 Jan 00 gkmt
%\newfont{\subttlfnt}{arial at 14pt} % was arialr originally - now is arial
%\newfont{\subttlit}{ariali at 14pt} % 13 Jan 00 gkmt
%\newfont{\subttlbf}{arialbd at 14pt}  % 13 Jan 00 gkmt
%\newfont{\aufnt}{arial at 12pt} % was arialr originally - now is arial
%\newfont{\auit}{ariali at 12pt} % 13 Jan 00 gkmt
%\newfont{\affaddr}{arial at 10pt} % was arialr originally - now is arial
%\newfont{\affaddrit}{ariali at 10pt} %13 Jan 00 gkmt
%\newfont{\eaddfnt}{arial at 12pt} % was arialr originally - now is arial
%\newfont{\ixpt}{times at 9pt} % was timenrr originally - now is times
%\newfont{\confname}{timesi at 8pt} % was timenrri - now is timesi
%\newfont{\crnotice}{times at 8pt} % was timenrr originally - now is times
%\newfont{\ninept}{times at 9pt} % was timenrr originally - now is times

% *********************************************
%  -- End of block A --
%
%
% -- Start of block B -- UPDATED FONT NAMES
% *********************************************
% Gerry Murray 11/30/2006
% *********************************************
\newfont{\secfnt}{ptmb8t at 12pt}
\newfont{\secit}{ptmbi8t at 12pt}    %13 Jan 00 gkmt
\newfont{\subsecfnt}{ptmri8t at 11pt}
\newfont{\subsecit}{ptmbi8t at 11pt}  % 
\newfont{\ttlfnt}{phvb8t at 18pt}
\newfont{\ttlit}{phvbo8t at 18pt}    % GM 2/4/2000
\newfont{\subttlfnt}{phvr8t at 14pt}
\newfont{\subttlit}{phvro8t at 14pt} % GM 2/4/2000
\newfont{\subttlbf}{phvb8t at 14pt}  % 13 Jan 00 gkmt
\newfont{\aufnt}{phvr8t at 12pt}
\newfont{\auit}{phvro8t at 12pt}     % GM 2/4/2000
\newfont{\affaddr}{phvr8t at 10pt}
\newfont{\affaddrit}{phvro8t at 10pt} % GM 2/4/2000
\newfont{\eaddfnt}{phvr8t at 12pt}
\newfont{\ixpt}{ptmr8t at 9pt}
\newfont{\confname}{ptmri8t at 8pt}
\newfont{\crnotice}{ptmr8t at 8pt}
\newfont{\ninept}{ptmr8t at 9pt}
% +++++++++++++++++++++++++++++++++++++++++++++
% -- End of block B --

%\def\email#1{{{\eaddfnt{\vskip 4pt#1}}}}
% If we have an email, inside a "shared affiliation" then we need the following instead
\def\email#1{{{\eaddfnt{\par #1}}}}       % revised  - GM - 11/30/2006

\def\addauthorsection{\ifnum\originalaucount>6  % was 3 - Gerry March 2007
    \section{Additional Authors}\the\addauthors
  \fi}

\newcount\savesection
\newcount\sectioncntr
\global\sectioncntr=1

\setcounter{secnumdepth}{3}

\def\appendix{\par
\section*{APPENDIX}
\setcounter{section}{0}
 \setcounter{subsection}{0}
 \def\thesection{\Alph{section}} }

\leftmargini 22.5pt
\leftmarginii 19.8pt    % > \labelsep + width of '(m)'
\leftmarginiii 16.8pt   % > \labelsep + width of 'vii.'
\leftmarginiv 15.3pt    % > \labelsep + width of 'M.'
\leftmarginv 9pt
\leftmarginvi 9pt

\leftmargin\leftmargini
\labelsep 4.5pt
\labelwidth\leftmargini\advance\labelwidth-\labelsep

\def\@listI{\leftmargin\leftmargini \parsep 3.6pt plus 2pt minus 1pt%
\topsep 7.2pt plus 2pt minus 4pt%
\itemsep 3.6pt plus 2pt minus 1pt}

\let\@listi\@listI
\@listi

\def\@listii{\leftmargin\leftmarginii
   \labelwidth\leftmarginii\advance\labelwidth-\labelsep
   \topsep 3.6pt plus 2pt minus 1pt
   \parsep 1.8pt plus 0.9pt minus 0.9pt
   \itemsep \parsep}

\def\@listiii{\leftmargin\leftmarginiii
    \labelwidth\leftmarginiii\advance\labelwidth-\labelsep
    \topsep 1.8pt plus 0.9pt minus 0.9pt
    \parsep \z@ \partopsep 1pt plus 0pt minus 1pt
    \itemsep \topsep}

\def\@listiv{\leftmargin\leftmarginiv
     \labelwidth\leftmarginiv\advance\labelwidth-\labelsep}

\def\@listv{\leftmargin\leftmarginv
     \labelwidth\leftmarginv\advance\labelwidth-\labelsep}

\def\@listvi{\leftmargin\leftmarginvi
     \labelwidth\leftmarginvi\advance\labelwidth-\labelsep}

\def\labelenumi{\theenumi.}
\def\theenumi{\arabic{enumi}}

\def\labelenumii{(\theenumii)}
\def\theenumii{\alph{enumii}}
\def\p@enumii{\theenumi}

\def\labelenumiii{\theenumiii.}
\def\theenumiii{\roman{enumiii}}
\def\p@enumiii{\theenumi(\theenumii)}

\def\labelenumiv{\theenumiv.}
\def\theenumiv{\Alph{enumiv}}
\def\p@enumiv{\p@enumiii\theenumiii}

\def\labelitemi{$\bullet$}
\def\labelitemii{\bf --}
\def\labelitemiii{$\ast$}
\def\labelitemiv{$\cdot$}

\def\verse{\let\\=\@centercr
  \list{}{\itemsep\z@ \itemindent -1.5em\listparindent \itemindent
          \rightmargin\leftmargin\advance\leftmargin 1.5em}\item[]}
\let\endverse\endlist

\def\quotation{\list{}{\listparindent 1.5em
    \itemindent\listparindent
    \rightmargin\leftmargin \parsep 0pt plus 1pt}\item[]}
\let\endquotation=\endlist

\def\quote{\list{}{\rightmargin\leftmargin}\item[]}
\let\endquote=\endlist

\def\descriptionlabel#1{\hspace\labelsep \bf #1}
\def\description{\list{}{\labelwidth\z@ \itemindent-\leftmargin
       \let\makelabel\descriptionlabel}}

\let\enddescription\endlist

\def\theequation{\arabic{equation}}

\arraycolsep 4.5pt   % Half the space between columns in an array environment.
\tabcolsep 5.4pt    % Half the space between columns in a tabular environment.
\arrayrulewidth .5pt % Width of rules in array and tabular environment. % (was .4) updated Gerry March 20 2007
\doublerulesep 1.8pt % Space between adjacent rules in array or tabular env.

\tabbingsep \labelsep   % Space used by the \' command.  (See LaTeX manual.)

\skip\@mpfootins =\skip\footins

\fboxsep =2.7pt      % Space left between box and text by \fbox and \framebox.
\fboxrule =.5pt      % Width of rules in box made by \fbox and \framebox. % (was .4) updated Gerry March 20 2007

\def\thepart{\Roman{part}} % Roman numeral part numbers.
\def\thesection       {\arabic{section}}
\def\thesubsection    {\thesection.\arabic{subsection}}
%\def\thesubsubsection {\thesubsection.\arabic{subsubsection}} % GM 7/30/2002
%\def\theparagraph     {\thesubsubsection.\arabic{paragraph}}  % GM 7/30/2002
\def\thesubparagraph  {\theparagraph.\arabic{subparagraph}}

\def\@pnumwidth{1.55em}
\def\@tocrmarg {2.55em}
\def\@dotsep{4.5}
\setcounter{tocdepth}{3}

%\def\tableofcontents{\@latexerr{\tableofcontents: Tables of contents are not
%  allowed in the `acmconf' document style.}\@eha}

\def\tableofcontents{\ClassError{%
    \string\tableofcontents\space is not allowed in the `acmconf' document	% January 2008
    style}\@eha}

\def\l@part#1#2{\addpenalty{\@secpenalty}
   \addvspace{2.25em plus 1pt}  % space above part line
   \begingroup
   \@tempdima 3em       % width of box holding part number, used by
     \parindent \z@ \rightskip \@pnumwidth      %% \numberline
     \parfillskip -\@pnumwidth
     {\large \bf        % set line in \large boldface
     \leavevmode        % TeX command to enter horizontal mode.
     #1\hfil \hbox to\@pnumwidth{\hss #2}}\par
     \nobreak           % Never break after part entry
   \endgroup}

\def\l@section#1#2{\addpenalty{\@secpenalty} % good place for page break
   \addvspace{1.0em plus 1pt}   % space above toc entry
   \@tempdima 1.5em             % width of box holding section number
   \begingroup
    \parindent  \z@ \rightskip \@pnumwidth
     \parfillskip -\@pnumwidth
     \bf                        % Boldface.
     \leavevmode                % TeX command to enter horizontal mode.
      \advance\leftskip\@tempdima %% added 5 Feb 88 to conform to
      \hskip -\leftskip           %% 25 Jan 88 change to \numberline
     #1\nobreak\hfil \nobreak\hbox to\@pnumwidth{\hss #2}\par
   \endgroup}


\def\l@subsection{\@dottedtocline{2}{1.5em}{2.3em}}
\def\l@subsubsection{\@dottedtocline{3}{3.8em}{3.2em}}
\def\l@paragraph{\@dottedtocline{4}{7.0em}{4.1em}}
\def\l@subparagraph{\@dottedtocline{5}{10em}{5em}}

%\def\listoffigures{\@latexerr{\listoffigures: Lists of figures are not
%  allowed in the `acmconf' document style.}\@eha}

\def\listoffigures{\ClassError{%
    \string\listoffigures\space is not allowed in the `acmconf' document	% January 2008
    style}\@eha}

\def\l@figure{\@dottedtocline{1}{1.5em}{2.3em}}

%\def\listoftables{\@latexerr{\listoftables: Lists of tables are not
%  allowed in the `acmconf' document style.}\@eha}
%\let\l@table\l@figure

\def\listoftables{\ClassError{%
    \string\listoftables\space is not allowed in the `acmconf' document		% January 2008
    style}\@eha}
 \let\l@table\l@figure

\def\footnoterule{\kern-3\p@
  \hrule width .5\columnwidth   % (was .4) updated Gerry March 20 2007
  \kern 2.6\p@}                 % The \hrule has default height of .4pt % (was .4) updated Gerry March 20 2007
% ------
\long\def\@makefntext#1{\noindent 
%\hbox to .5em{\hss$^{\@thefnmark}$}#1}   % original
\hbox to .5em{\hss\textsuperscript{\@thefnmark}}#1}  % C. Clifton / GM Oct. 2nd. 2002
% -------

\long\def\@maketntext#1{\noindent
#1}

\long\def\@maketitlenotetext#1#2{\noindent
            \hbox to 1.8em{\hss$^{#1}$}#2}

\setcounter{topnumber}{2}
\def\topfraction{.7}
\setcounter{bottomnumber}{1}
\def\bottomfraction{.3}
\setcounter{totalnumber}{3}
\def\textfraction{.2}
\def\floatpagefraction{.5}
\setcounter{dbltopnumber}{2}
\def\dbltopfraction{.7}
\def\dblfloatpagefraction{.5}

%
\long\def\@makecaption#1#2{
   \vskip \baselineskip
   \setbox\@tempboxa\hbox{\textbf{#1: #2}}
   \ifdim \wd\@tempboxa >\hsize % IF longer than one line:
       \textbf{#1: #2}\par               %   THEN set as ordinary paragraph.
     \else                      %   ELSE  center.
       \hbox to\hsize{\hfil\box\@tempboxa\hfil}\par
   \fi}

%

\long\def\@makecaption#1#2{
   \vskip 10pt
   \setbox\@tempboxa\hbox{\textbf{#1: #2}}
   \ifdim \wd\@tempboxa >\hsize % IF longer than one line:
       \textbf{#1: #2}\par                %   THEN set as ordinary paragraph.
     \else                      %   ELSE  center.
       \hbox to\hsize{\hfil\box\@tempboxa\hfil}
   \fi}

\@ifundefined{figure}{\newcounter {figure}} % this is for LaTeX2e

\def\fps@figure{tbp}
\def\ftype@figure{1}
\def\ext@figure{lof}
\def\fnum@figure{Figure \thefigure}
\def\figure{\@float{figure}}
%\let\endfigure\end@float
\def\endfigure{\end@float} 		% Gerry January 2008
\@namedef{figure*}{\@dblfloat{figure}}
\@namedef{endfigure*}{\end@dblfloat}

\@ifundefined{table}{\newcounter {table}} % this is for LaTeX2e

\def\fps@table{tbp}
\def\ftype@table{2}
\def\ext@table{lot}
\def\fnum@table{Table \thetable}
\def\table{\@float{table}}
%\let\endtable\end@float
\def\endtable{\end@float}		% Gerry January 2008
\@namedef{table*}{\@dblfloat{table}}
\@namedef{endtable*}{\end@dblfloat}

\newtoks\titleboxnotes
\newcount\titleboxnoteflag

\def\maketitle{\par
 \begingroup
   \def\thefootnote{\fnsymbol{footnote}}
   \def\@makefnmark{\hbox
       to 0pt{$^{\@thefnmark}$\hss}}
     \twocolumn[\@maketitle]
\@thanks
 \endgroup
 \setcounter{footnote}{0}
 \let\maketitle\relax
 \let\@maketitle\relax
 \gdef\@thanks{}\gdef\@author{}\gdef\@title{}\gdef\@subtitle{}\let\thanks\relax
 \@copyrightspace}

%% CHANGES ON NEXT LINES
\newif\if@ll % to record which version of LaTeX is in use

\expandafter\ifx\csname LaTeXe\endcsname\relax % LaTeX2.09 is used
\else% LaTeX2e is used, so set ll to true
\global\@lltrue
\fi

\if@ll
  \NeedsTeXFormat{LaTeX2e}
  \ProvidesClass{sig-alternate} [2009/04/22 - V2.4 - based on acmproc.cls V1.3 <Nov. 30 '99>]
  \RequirePackage{latexsym}% QUERY: are these two really needed?
  \let\dooptions\ProcessOptions
\else
  \let\dooptions\@options
\fi
%% END CHANGES

\def\@height{height}
\def\@width{width}
\def\@minus{minus}
\def\@plus{plus}
\def\hb@xt@{\hbox to}
\newif\if@faircopy
\@faircopyfalse
\def\ds@faircopy{\@faircopytrue}

\def\ds@preprint{\@faircopyfalse}

\@twosidetrue
\@mparswitchtrue
\def\ds@draft{\overfullrule 5\p@}
%% CHANGE ON NEXT LINE
\dooptions

\lineskip \p@
\normallineskip \p@
\def\baselinestretch{1}
\def\@ptsize{0} %needed for amssymbols.sty

%% CHANGES ON NEXT LINES
\if@ll% allow use of old-style font change commands in LaTeX2e
\@maxdepth\maxdepth
%
\DeclareOldFontCommand{\rm}{\ninept\rmfamily}{\mathrm}
\DeclareOldFontCommand{\sf}{\normalfont\sffamily}{\mathsf}
\DeclareOldFontCommand{\tt}{\normalfont\ttfamily}{\mathtt}
\DeclareOldFontCommand{\bf}{\normalfont\bfseries}{\mathbf}
\DeclareOldFontCommand{\it}{\normalfont\itshape}{\mathit}
\DeclareOldFontCommand{\sl}{\normalfont\slshape}{\@nomath\sl}
\DeclareOldFontCommand{\sc}{\normalfont\scshape}{\@nomath\sc}
\DeclareRobustCommand*{\cal}{\@fontswitch{\relax}{\mathcal}}
\DeclareRobustCommand*{\mit}{\@fontswitch{\relax}{\mathnormal}}
\fi
%
\if@ll
 \renewcommand{\rmdefault}{cmr}  % was 'ttm'
% Note! I have also found 'mvr' to work ESPECIALLY well.
% Gerry - October 1999
% You may need to change your LV1times.fd file so that sc is
% mapped to cmcsc - -for smallcaps -- that is if you decide
% to change {cmr} to {times} above. (Not recommended)
  \renewcommand{\@ptsize}{}
  \renewcommand{\normalsize}{%
    \@setfontsize\normalsize\@ixpt{10.5\p@}%\ninept%
    \abovedisplayskip 6\p@ \@plus2\p@ \@minus\p@
    \belowdisplayskip \abovedisplayskip
    \abovedisplayshortskip 6\p@ \@minus 3\p@
    \belowdisplayshortskip 6\p@ \@minus 3\p@
    \let\@listi\@listI
  }
\else
  \def\@normalsize{%changed next to 9 from 10
    \@setsize\normalsize{9\p@}\ixpt\@ixpt
   \abovedisplayskip 6\p@ \@plus2\p@ \@minus\p@
    \belowdisplayskip \abovedisplayskip
    \abovedisplayshortskip 6\p@ \@minus 3\p@
    \belowdisplayshortskip 6\p@ \@minus 3\p@
    \let\@listi\@listI
  }%
\fi
\if@ll
  \newcommand\scriptsize{\@setfontsize\scriptsize\@viipt{8\p@}}
  \newcommand\tiny{\@setfontsize\tiny\@vpt{6\p@}}
  \newcommand\large{\@setfontsize\large\@xiipt{14\p@}}
  \newcommand\Large{\@setfontsize\Large\@xivpt{18\p@}}
  \newcommand\LARGE{\@setfontsize\LARGE\@xviipt{20\p@}}
  \newcommand\huge{\@setfontsize\huge\@xxpt{25\p@}}
  \newcommand\Huge{\@setfontsize\Huge\@xxvpt{30\p@}}
\else
  \def\scriptsize{\@setsize\scriptsize{8\p@}\viipt\@viipt}
  \def\tiny{\@setsize\tiny{6\p@}\vpt\@vpt}
  \def\large{\@setsize\large{14\p@}\xiipt\@xiipt}
  \def\Large{\@setsize\Large{18\p@}\xivpt\@xivpt}
  \def\LARGE{\@setsize\LARGE{20\p@}\xviipt\@xviipt}
  \def\huge{\@setsize\huge{25\p@}\xxpt\@xxpt}
  \def\Huge{\@setsize\Huge{30\p@}\xxvpt\@xxvpt}
\fi
\normalsize

% make aubox hsize/number of authors up to 3, less gutter
% then showbox gutter showbox gutter showbox -- GKMT Aug 99
\newbox\@acmtitlebox
\def\@maketitle{\newpage
 \null
 \setbox\@acmtitlebox\vbox{%
\baselineskip 20pt
\vskip 2em                   % Vertical space above title.
   \begin{center}
    {\ttlfnt \@title\par}       % Title set in 18pt Helvetica (Arial) bold size.
    \vskip 1.5em                % Vertical space after title.
%This should be the subtitle.
{\subttlfnt \the\subtitletext\par}\vskip 1.25em%\fi
    {\baselineskip 16pt\aufnt   % each author set in \12 pt Arial, in a
     \lineskip .5em             % tabular environment
     \begin{tabular}[t]{c}\@author
     \end{tabular}\par}
    \vskip 1.5em               % Vertical space after author.
   \end{center}}
 \dimen0=\ht\@acmtitlebox
 \advance\dimen0 by -12.75pc\relax % Increased space for title box -- KBT
 \unvbox\@acmtitlebox
 \ifdim\dimen0<0.0pt\relax\vskip-\dimen0\fi}


\newcount\titlenotecount
\global\titlenotecount=0
\newtoks\tntoks
\newtoks\tntokstwo
\newtoks\tntoksthree
\newtoks\tntoksfour
\newtoks\tntoksfive

\def\abstract{
\ifnum\titlenotecount>0 % was =1
    \insert\footins{%
    \reset@font\footnotesize
        \interlinepenalty\interfootnotelinepenalty
        \splittopskip\footnotesep
        \splitmaxdepth \dp\strutbox \floatingpenalty \@MM
        \hsize\columnwidth \@parboxrestore
        \protected@edef\@currentlabel{%
        }%
        \color@begingroup
\ifnum\titlenotecount=1
      \@maketntext{%
         \raisebox{4pt}{$\ast$}\rule\z@\footnotesep\ignorespaces\the\tntoks\@finalstrut\strutbox}%
\fi
\ifnum\titlenotecount=2
      \@maketntext{%
      \raisebox{4pt}{$\ast$}\rule\z@\footnotesep\ignorespaces\the\tntoks\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\dagger$}\rule\z@\footnotesep\ignorespaces\the\tntokstwo\@finalstrut\strutbox}%
\fi
\ifnum\titlenotecount=3
      \@maketntext{%
         \raisebox{4pt}{$\ast$}\rule\z@\footnotesep\ignorespaces\the\tntoks\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\dagger$}\rule\z@\footnotesep\ignorespaces\the\tntokstwo\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\ddagger$}\rule\z@\footnotesep\ignorespaces\the\tntoksthree\@finalstrut\strutbox}%
\fi
\ifnum\titlenotecount=4
      \@maketntext{%
         \raisebox{4pt}{$\ast$}\rule\z@\footnotesep\ignorespaces\the\tntoks\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\dagger$}\rule\z@\footnotesep\ignorespaces\the\tntokstwo\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\ddagger$}\rule\z@\footnotesep\ignorespaces\the\tntoksthree\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\S$}\rule\z@\footnotesep\ignorespaces\the\tntoksfour\@finalstrut\strutbox}%
\fi
\ifnum\titlenotecount=5
      \@maketntext{%
         \raisebox{4pt}{$\ast$}\rule\z@\footnotesep\ignorespaces\the\tntoks\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\dagger$}\rule\z@\footnotesep\ignorespaces\the\tntokstwo\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\ddagger$}\rule\z@\footnotesep\ignorespaces\the\tntoksthree\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\S$}\rule\z@\footnotesep\ignorespaces\the\tntoksfour\par\@finalstrut\strutbox}%
\@maketntext{%
         \raisebox{4pt}{$\P$}\rule\z@\footnotesep\ignorespaces\the\tntoksfive\@finalstrut\strutbox}%
\fi
   \color@endgroup} %g}
\fi
\setcounter{footnote}{0}
\section*{ABSTRACT}\normalsize%\ninept
}

\def\endabstract{\if@twocolumn\else\endquotation\fi}

\def\keywords{\if@twocolumn
\section*{Keywords}
\else \small
\quotation
\fi}

\def\terms{\if@twocolumn
\section*{General Terms}
\else \small
\quotation
\fi}

% -- Classification needs to be a bit smart due to optionals - Gerry/Georgia November 2nd. 1999
\newcount\catcount
\global\catcount=1

\def\category#1#2#3{%
\ifnum\catcount=1
\section*{Categories and Subject Descriptors}
\advance\catcount by 1\else{\unskip; }\fi
    \@ifnextchar [{\@category{#1}{#2}{#3}}{\@category{#1}{#2}{#3}[]}%
}

\def\@category#1#2#3[#4]{%
    \begingroup
        \let\and\relax
            #1 [\textbf{#2}]%
            \if!#4!%
                \if!#3!\else : #3\fi
            \else
                :\space
                \if!#3!\else #3\kern\z@---\hskip\z@\fi
                \textit{#4}%
            \fi
    \endgroup
}
%

%%% This section (written by KBT) handles the 1" box in the lower left
%%% corner of the left column of the first page by creating a picture,
%%% and inserting the predefined string at the bottom (with a negative
%%% displacement to offset the space allocated for a non-existent
%%% caption).
%%%
\newtoks\copyrightnotice
\def\ftype@copyrightbox{8}
\def\@copyrightspace{
\@float{copyrightbox}[b]
\begin{center}
\setlength{\unitlength}{1pc}
\begin{picture}(20,6) %Space for copyright notice
\put(0,-0.95){\crnotice{\@toappear}}
\end{picture}
\end{center}
\end@float}

\def\@toappear{} % Default setting blank - commands below change this.
\long\def\toappear#1{\def\@toappear{\parbox[b]{20pc}{\baselineskip 9pt#1}}}
\def\toappearbox#1{\def\@toappear{\raisebox{5pt}{\framebox[20pc]{\parbox[b]{19pc}{#1}}}}}

\newtoks\conf
\newtoks\confinfo
\def\conferenceinfo#1#2{\global\conf={#1}\global\confinfo{#2}}


%\def\marginpar{\@latexerr{The \marginpar command is not allowed in the
%  `acmconf' document style.}\@eha}

\def\marginpar{\ClassError{%
    \string\marginpar\space is not allowed in the `acmconf' document		% January 2008
    style}\@eha}

\mark{{}{}}     % Initializes TeX's marks

\def\today{\ifcase\month\or
  January\or February\or March\or April\or May\or June\or
  July\or August\or September\or October\or November\or December\fi
  \space\number\day, \number\year}

\def\@begintheorem#1#2{%
    \parskip 0pt % GM July 2000 (for tighter spacing)
    \trivlist
    \item[%
        \hskip 10\p@
        \hskip \labelsep
        {{\sc #1}\hskip 5\p@\relax#2.}%
    ]
    \it
}
\def\@opargbegintheorem#1#2#3{%
    \parskip 0pt % GM July 2000 (for tighter spacing)
    \trivlist
    \item[%
        \hskip 10\p@
        \hskip \labelsep
        {\sc #1\ #2\             % This mod by Gerry to enumerate corollaries
   \setbox\@tempboxa\hbox{(#3)}  % and bracket the 'corollary title'
        \ifdim \wd\@tempboxa>\z@ % and retain the correct numbering of e.g. theorems
            \hskip 5\p@\relax    % if they occur 'around' said corollaries.
            \box\@tempboxa       % Gerry - Nov. 1999.
        \fi.}%
    ]
    \it
}
\newif\if@qeded
\global\@qededfalse

% -- original
%\def\proof{%
%  \vspace{-\parskip} % GM July 2000 (for tighter spacing)
%    \global\@qededfalse
%    \@ifnextchar[{\@xproof}{\@proof}%
%}
% -- end of original

% (JSS) Fix for vertical spacing bug - Gerry Murray July 30th. 2002
\def\proof{%
\vspace{-\lastskip}\vspace{-\parsep}\penalty-51%
\global\@qededfalse
\@ifnextchar[{\@xproof}{\@proof}%
}

\def\endproof{%
    \if@qeded\else\qed\fi
    \endtrivlist
}
\def\@proof{%
    \trivlist
    \item[%
        \hskip 10\p@
        \hskip \labelsep
        {\sc Proof.}%
    ]
    \ignorespaces
}
\def\@xproof[#1]{%
    \trivlist
    \item[\hskip 10\p@\hskip \labelsep{\sc Proof #1.}]%
    \ignorespaces
}
\def\qed{%
    \unskip
    \kern 10\p@
    \begingroup
        \unitlength\p@
        \linethickness{.4\p@}%
        \framebox(6,6){}%
    \endgroup
    \global\@qededtrue
}

\def\newdef#1#2{%
    \expandafter\@ifdefinable\csname #1\endcsname
        {\@definecounter{#1}%
         \expandafter\xdef\csname the#1\endcsname{\@thmcounter{#1}}%
         \global\@namedef{#1}{\@defthm{#1}{#2}}%
         \global\@namedef{end#1}{\@endtheorem}%
    }%
}
\def\@defthm#1#2{%
    \refstepcounter{#1}%
    \@ifnextchar[{\@ydefthm{#1}{#2}}{\@xdefthm{#1}{#2}}%
}
\def\@xdefthm#1#2{%
    \@begindef{#2}{\csname the#1\endcsname}%
    \ignorespaces
}
\def\@ydefthm#1#2[#3]{%
    \trivlist
    \item[%
        \hskip 10\p@
        \hskip \labelsep
        {\it #2%
%         \savebox\@tempboxa{#3}%
         \saveb@x\@tempboxa{#3}%		% January 2008
         \ifdim \wd\@tempboxa>\z@
            \ \box\@tempboxa
         \fi.%
        }]%
    \ignorespaces
}
\def\@begindef#1#2{%
    \trivlist
    \item[%
        \hskip 10\p@
        \hskip \labelsep
        {\it #1\ \rm #2.}%
    ]%
}
\def\theequation{\arabic{equation}}

\newcounter{part}
\newcounter{section}
\newcounter{subsection}[section]
\newcounter{subsubsection}[subsection]
\newcounter{paragraph}[subsubsection]
\def\thepart{\Roman{part}}
\def\thesection{\arabic{section}}
\def\thesubsection{\thesection.\arabic{subsection}}
\def\thesubsubsection{\thesubsection.\arabic{subsubsection}} %removed \subsecfnt 29 July 2002 gkmt
\def\theparagraph{\thesubsubsection.\arabic{paragraph}} %removed \subsecfnt 29 July 2002 gkmt
\newif\if@uchead
\@ucheadfalse

%% CHANGES: NEW NOTE
%% NOTE: OK to use old-style font commands below, since they were
%% suitably redefined for LaTeX2e
%% END CHANGES
\setcounter{secnumdepth}{3}
\def\part{%
    \@startsection{part}{9}{\z@}{-10\p@ \@plus -4\p@ \@minus -2\p@}
        {4\p@}{\normalsize\@ucheadtrue}%
}
\def\section{%
    \@startsection{section}{1}{\z@}{-10\p@ \@plus -4\p@ \@minus -2\p@}% GM
    {4\p@}{\baselineskip 14pt\secfnt\@ucheadtrue}%
}

\def\subsection{%
    \@startsection{subsection}{2}{\z@}{-8\p@ \@plus -2\p@ \@minus -\p@}
    {4\p@}{\secfnt}%
}
\def\subsubsection{%
    \@startsection{subsubsection}{3}{\z@}{-8\p@ \@plus -2\p@ \@minus -\p@}%
    {4\p@}{\subsecfnt}%
}
%\def\paragraph{%
%    \vskip 12pt\@startsection{paragraph}{3}{\z@}{6\p@ \@plus \p@}% original
%    {-5\p@}{\subsecfnt}%
%}
%  If one wants sections, subsections and subsubsections numbered,
%  but not paragraphs, one usually sets secnumepth to 3.
%  For that, the "depth" of paragraphs must be given correctly
%  in the definition (``4'' instead of ``3'' as second argument
%  of @startsection):
\def\paragraph{%
    \vskip 12pt\@startsection{paragraph}{4}{\z@}{6\p@ \@plus \p@}%    % GM and Wolfgang May - 11/30/06
    {-5\p@}{\subsecfnt}%
}
\let\@period=.
\def\@startsection#1#2#3#4#5#6{%
        \if@noskipsec  %gkmt, 11 aug 99
        \global\let\@period\@empty
        \leavevmode
        \global\let\@period.%
    \fi
      \par %
    \@tempskipa #4\relax
    \@afterindenttrue
    \ifdim \@tempskipa <\z@
        \@tempskipa -\@tempskipa
        \@afterindentfalse
    \fi
    \if@nobreak
    \everypar{}%
    \else
        \addpenalty\@secpenalty
        \addvspace\@tempskipa
    \fi
\parskip=0pt % GM July 2000 (non numbered) section heads
    \@ifstar
        {\@ssect{#3}{#4}{#5}{#6}}
        {\@dblarg{\@sect{#1}{#2}{#3}{#4}{#5}{#6}}}%
}
\def\@sect#1#2#3#4#5#6[#7]#8{%
    \ifnum #2>\c@secnumdepth
        \let\@svsec\@empty
    \else
        \refstepcounter{#1}%
        \edef\@svsec{%
            \begingroup
                %\ifnum#2>2 \noexpand\rm \fi % changed to next 29 July 2002 gkmt
            \ifnum#2>2 \noexpand#6 \fi
                \csname the#1\endcsname
            \endgroup
            \ifnum #2=1\relax .\fi
            \hskip 1em
        }%
    \fi
    \@tempskipa #5\relax
    \ifdim \@tempskipa>\z@
        \begingroup
            #6\relax
            \@hangfrom{\hskip #3\relax\@svsec}%
            \begingroup
                \interlinepenalty \@M
                \if@uchead
                    \uppercase{#8}%
                \else
                    #8%
                \fi
                \par
            \endgroup
        \endgroup
        \csname #1mark\endcsname{#7}%
        \vskip -12pt  %gkmt, 11 aug 99 and GM July 2000 (was -14) - numbered section head spacing
\addcontentsline{toc}{#1}{%
            \ifnum #2>\c@secnumdepth \else
                \protect\numberline{\csname the#1\endcsname}%
            \fi
            #7%
        }%
    \else
        \def\@svsechd{%
            #6%
            \hskip #3\relax
            \@svsec
            \if@uchead
                \uppercase{#8}%
            \else
                #8%
            \fi
            \csname #1mark\endcsname{#7}%
            \addcontentsline{toc}{#1}{%
                \ifnum #2>\c@secnumdepth \else
                    \protect\numberline{\csname the#1\endcsname}%
                \fi
                #7%
            }%
        }%
    \fi
    \@xsect{#5}\hskip 1pt
    \par
}
\def\@xsect#1{%
    \@tempskipa #1\relax
    \ifdim \@tempskipa>\z@
        \par
        \nobreak
        \vskip \@tempskipa
        \@afterheading
    \else
        \global\@nobreakfalse
        \global\@noskipsectrue
        \everypar{%
            \if@noskipsec
                \global\@noskipsecfalse
                \clubpenalty\@M
                \hskip -\parindent
                \begingroup
                    \@svsechd
                    \@period
                \endgroup
                \unskip
                \@tempskipa #1\relax
                \hskip -\@tempskipa
            \else
                \clubpenalty \@clubpenalty
                \everypar{}%
            \fi
        }%
    \fi
    \ignorespaces
}
\def\@trivlist{%
    \@topsepadd\topsep
    \if@noskipsec
        \global\let\@period\@empty
        \leavevmode
        \global\let\@period.%
    \fi
    \ifvmode
        \advance\@topsepadd\partopsep
    \else
        \unskip
        \par
    \fi
    \if@inlabel
        \@noparitemtrue
        \@noparlisttrue
    \else
        \@noparlistfalse
        \@topsep\@topsepadd
    \fi
    \advance\@topsep \parskip
    \leftskip\z@skip
    \rightskip\@rightskip
    \parfillskip\@flushglue
    \@setpar{\if@newlist\else{\@@par}\fi}
    \global\@newlisttrue
    \@outerparskip\parskip
}

%%% Actually, 'abbrev' works just fine as the default
%%% Bibliography style.

\typeout{Using 'Abbrev' bibliography style}
\newcommand\bibyear[2]{%
    \unskip\quad\ignorespaces#1\unskip
    \if#2..\quad \else \quad#2 \fi
}
\newcommand{\bibemph}[1]{{\em#1}}
\newcommand{\bibemphic}[1]{{\em#1\/}}
\newcommand{\bibsc}[1]{{\sc#1}}
\def\@normalcite{%
    \def\@cite##1##2{[##1\if@tempswa , ##2\fi]}%
}
\def\@citeNB{%
    \def\@cite##1##2{##1\if@tempswa , ##2\fi}%
}
\def\@citeRB{%
    \def\@cite##1##2{##1\if@tempswa , ##2\fi]}%
}
\def\start@cite#1#2{%
    \edef\citeauthoryear##1##2##3{%
        ###1%
        \ifnum#2=\z@ \else\ ###2\fi
    }%
    \ifnum#1=\thr@@
        \let\@@cite\@citeyear
    \else
        \let\@@cite\@citenormal
    \fi
    \@ifstar{\@citeNB\@@cite}{\@normalcite\@@cite}%
}
%\def\cite{\start@cite23}
\DeclareRobustCommand\cite{\start@cite23}		% January 2008
\def\citeNP{\cite*}					% No Parentheses e.g. 5
%\def\citeA{\start@cite10}
\DeclareRobustCommand\citeA{\start@cite10}		% January 2008
\def\citeANP{\citeA*}
%\def\shortcite{\start@cite23}				
\DeclareRobustCommand\shortcite{\start@cite23}		% January 2008
\def\shortciteNP{\shortcite*}
%\def\shortciteA{\start@cite20}
\DeclareRobustCommand\shortciteA{\start@cite20}		% January 2008
\def\shortciteANP{\shortciteA*}
%\def\citeyear{\start@cite30}
\DeclareRobustCommand\citeyear{\start@cite30}		% January 2008
\def\citeyearNP{\citeyear*}
%\def\citeN{%
\DeclareRobustCommand\citeN{%				% January 2008
    \@citeRB
    \def\citeauthoryear##1##2##3{##1\ [##3%
        \def\reserved@a{##1}%
        \def\citeauthoryear####1####2####3{%
            \def\reserved@b{####1}%
            \ifx\reserved@a\reserved@b
                ####3%
            \else
                \errmessage{Package acmart Error: author mismatch
                         in \string\citeN^^J^^J%
                    See the acmart package documentation for explanation}%
            \fi
        }%
    }%
    \@ifstar\@citeyear\@citeyear
}
%\def\shortciteN{%
\DeclareRobustCommand\shortciteN{%			% January 2008
    \@citeRB
    \def\citeauthoryear##1##2##3{##2\ [##3%
        \def\reserved@a{##2}%
        \def\citeauthoryear####1####2####3{%
            \def\reserved@b{####2}%
            \ifx\reserved@a\reserved@b
                ####3%
            \else
                \errmessage{Package acmart Error: author mismatch
                         in \string\shortciteN^^J^^J%
                    See the acmart package documentation for explanation}%
            \fi
        }%
    }%
    \@ifstar\@citeyear\@citeyear  % GM July 2000
}

\def\@citenormal{%
    \@ifnextchar [{\@tempswatrue\@citex;}%
% original                 {\@tempswafalse\@citex,[]}% was ; Gerry 2/24/00
{\@tempswafalse\@citex[]}%  	% GERRY FIX FOR BABEL 3/20/2009
}

\def\@citeyear{%
    \@ifnextchar [{\@tempswatrue\@citex,}%
% original                  {\@tempswafalse\@citex,[]}%
{\@tempswafalse\@citex[]}%	%  GERRY FIX FOR BABEL 3/20/2009
}

\def\@citex#1[#2]#3{%
    \let\@citea\@empty
    \@cite{%
        \@for\@citeb:=#3\do{%
            \@citea
% original            \def\@citea{#1 }%
            \def\@citea{#1, }% 	% GERRY FIX FOR BABEL 3/20/2009 -- SO THAT YOU GET [1, 2] IN THE BODY TEXT
            \edef\@citeb{\expandafter\@iden\@citeb}%
            \if@filesw
                \immediate\write\@auxout{\string\citation{\@citeb}}%
            \fi
            \@ifundefined{b@\@citeb}{%
                {\bf ?}%
                \@warning{%
                    Citation `\@citeb' on page \thepage\space undefined%
                }%
            }%
            {\csname b@\@citeb\endcsname}%
        }%
    }{#2}%
}
%\let\@biblabel\@gobble   % Dec. 2008 - Gerry
% ----
\def\@biblabelnum#1{[#1]} % Gerry's solution #1 - for Natbib -- April 2009
\let\@biblabel=\@biblabelnum  % Gerry's solution #1 - for Natbib -- April 2009
\def\newblock{\relax} % Gerry Dec. 2008
% ---
\newdimen\bibindent
\setcounter{enumi}{1}
\bibindent=0em
\def\thebibliography#1{% 
\ifnum\addauflag=0\addauthorsection\global\addauflag=1\fi
     \section[References]{%    <=== OPTIONAL ARGUMENT ADDED HERE
        {References} % was uppercased but this affects pdf bookmarks (SP/GM October 2004)
          {\vskip -9pt plus 1pt} % GM Nov. 2006 / GM July 2000 (for somewhat tighter spacing) 
         \@mkboth{{\refname}}{{\refname}}%
     }%
     \list{[\arabic{enumi}]}{%
         \settowidth\labelwidth{[#1]}%
         \leftmargin\labelwidth
         \advance\leftmargin\labelsep
         \advance\leftmargin\bibindent
         \parsep=0pt\itemsep=1pt % GM July 2000
         \itemindent -\bibindent
         \listparindent \itemindent
         \usecounter{enumi}
     }%
     \let\newblock\@empty
     \raggedright % GM July 2000
     \sloppy
     \sfcode`\.=1000\relax
}


\gdef\balancecolumns
{\vfill\eject
\global\@colht=\textheight
\global\ht\@cclv=\textheight
}

\newcount\colcntr
\global\colcntr=0
%\newbox\savebox
\newbox\saveb@x				% January 2008

\gdef \@makecol {%
\global\advance\colcntr by 1
\ifnum\colcntr>2 \global\colcntr=1\fi
   \ifvoid\footins
     \setbox\@outputbox \box\@cclv
   \else
     \setbox\@outputbox \vbox{%
\boxmaxdepth \@maxdepth
       \@tempdima\dp\@cclv
       \unvbox \@cclv
       \vskip-\@tempdima
       \vskip \skip\footins
       \color@begingroup
         \normalcolor
         \footnoterule
         \unvbox \footins
       \color@endgroup
       }%
   \fi
   \xdef\@freelist{\@freelist\@midlist}%
   \global \let \@midlist \@empty
   \@combinefloats
   \ifvbox\@kludgeins
     \@makespecialcolbox
   \else
     \setbox\@outputbox \vbox to\@colht {%
\@texttop
       \dimen@ \dp\@outputbox
       \unvbox \@outputbox
   \vskip -\dimen@
       \@textbottom
       }%
   \fi
   \global \maxdepth \@maxdepth
}
\def\titlenote{\@ifnextchar[\@xtitlenote{\stepcounter\@mpfn
\global\advance\titlenotecount by 1
\ifnum\titlenotecount=1
    \raisebox{9pt}{$\ast$}
\fi
\ifnum\titlenotecount=2
    \raisebox{9pt}{$\dagger$}
\fi
\ifnum\titlenotecount=3
    \raisebox{9pt}{$\ddagger$}
\fi
\ifnum\titlenotecount=4
\raisebox{9pt}{$\S$}
\fi
\ifnum\titlenotecount=5
\raisebox{9pt}{$\P$}
\fi
         \@titlenotetext
}}

\long\def\@titlenotetext#1{\insert\footins{%
\ifnum\titlenotecount=1\global\tntoks={#1}\fi
\ifnum\titlenotecount=2\global\tntokstwo={#1}\fi
\ifnum\titlenotecount=3\global\tntoksthree={#1}\fi
\ifnum\titlenotecount=4\global\tntoksfour={#1}\fi
\ifnum\titlenotecount=5\global\tntoksfive={#1}\fi
    \reset@font\footnotesize
    \interlinepenalty\interfootnotelinepenalty
    \splittopskip\footnotesep
    \splitmaxdepth \dp\strutbox \floatingpenalty \@MM
    \hsize\columnwidth \@parboxrestore
    \protected@edef\@currentlabel{%
    }%
    \color@begingroup
   \color@endgroup}}

%%%%%%%%%%%%%%%%%%%%%%%%%
\ps@plain
\baselineskip=11pt
\let\thepage\relax % For NO page numbers - GM Nov. 30th. 1999 and July 2000
\def\setpagenumber#1{\global\setcounter{page}{#1}}
%\pagenumbering{arabic}  % Arabic page numbers GM July 2000
\twocolumn             % Double column.
\flushbottom           % Even bottom -- alas, does not balance columns at end of document
\pagestyle{plain}

% Need Copyright Year and Copyright Data to be user definable (in .tex file).
% Gerry Nov. 30th. 1999
\newtoks\copyrtyr
\newtoks\acmcopyr
\newtoks\boilerplate
\global\acmcopyr={X-XXXXX-XX-X/XX/XX}  % Default - 5/11/2001 *** Gerry
\global\copyrtyr={200X}                % Default - 3/3/2003 *** Gerry
\def\CopyrightYear#1{\global\copyrtyr{#1}}
\def\crdata#1{\global\acmcopyr{#1}}
\def\permission#1{\global\boilerplate{#1}}
%
\global\boilerplate={Permission to make digital or hard copies of all or part of this work for personal or classroom use is granted without fee provided that copies are not made or distributed for profit or commercial advantage and that copies bear this notice and the full citation on the first page.  To copy otherwise, to republish, to post on servers or to redistribute to lists, requires prior specific permission and/or a fee.}
\newtoks\copyrightetc
\global\copyrightetc{Copyright \the\copyrtyr\ ACM \the\acmcopyr\ ...\$10.00}
\toappear{\the\boilerplate\par
{\confname{\the\conf}} \the\confinfo\par \the\copyrightetc.}
%\DeclareFixedFont{\altcrnotice}{OT1}{tmr}{m}{n}{8}  % << patch needed for accenting e.g. Montreal - Gerry, May 2007
%\DeclareFixedFont{\altconfname}{OT1}{tmr}{m}{it}{8}  % << patch needed for accenting in italicized confname - Gerry, May 2007
%
%{\altconfname{{\the\conf}}} {\altcrnotice\the\confinfo\par} \the\copyrightetc.}  % << Gerry, May 2007
%
% The following section (i.e. 3 .sty inclusions) was added in May 2007 so as to fix the problems that many
% authors were having with accents. Sometimes accents would occur, but the letter-character would be of a different
% font. Conversely the letter-character font would be correct but, e.g. a 'bar' would appear superimposed on the
% character instead of, say, an unlaut/diaresis. Sometimes the letter-character would NOT appear at all.
% Using [T1]{fontenc} outright was not an option as this caused 99% of the authors to 'produce' a Type-3 (bitmapped)
% PDF file - useless for production. 
%
% For proper (font) accenting we NEED these packages to be part of the .cls file i.e. 'ae', 'aecompl' and 'aeguil' 
% ~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~~
%% This is file `ae.sty' 
\def\fileversion{1.3}
\def\filedate{2001/02/12}
\NeedsTeXFormat{LaTeX2e}
%\ProvidesPackage{ae}[\filedate\space\fileversion\space  % GM
% Almost European Computer Modern]                       % GM - keeping the log file clean(er)
\newif\if@ae@slides \@ae@slidesfalse
\DeclareOption{slides}{\@ae@slidestrue}
\ProcessOptions
\fontfamily{aer}
\RequirePackage[T1]{fontenc}
\if@ae@slides
    \renewcommand{\sfdefault}{laess}
    \renewcommand{\rmdefault}{laess} % no roman
    \renewcommand{\ttdefault}{laett}
\else
    \renewcommand{\sfdefault}{aess}
    \renewcommand{\rmdefault}{aer}
    \renewcommand{\ttdefault}{aett}
\fi
\endinput
%% 
%% End of file `ae.sty'.
%
%
\def\fileversion{0.9}
\def\filedate{1998/07/23}
\NeedsTeXFormat{LaTeX2e}
%\ProvidesPackage{aecompl}[\filedate\space\fileversion\space   % GM
%T1 Complements for AE fonts (D. Roegel)]                      % GM -- keeping the log file clean(er)
 
\def\@ae@compl#1{{\fontencoding{T1}\fontfamily{cmr}\selectfont\symbol{#1}}}
\def\guillemotleft{\@ae@compl{19}}
\def\guillemotright{\@ae@compl{20}}
\def\guilsinglleft{\@ae@compl{14}}
\def\guilsinglright{\@ae@compl{15}}
\def\TH{\@ae@compl{222}}
\def\NG{\@ae@compl{141}}
\def\ng{\@ae@compl{173}}
\def\th{\@ae@compl{254}}
\def\DJ{\@ae@compl{208}}
\def\dj{\@ae@compl{158}}
\def\DH{\@ae@compl{208}}
\def\dh{\@ae@compl{240}}
\def\@perthousandzero{\@ae@compl{24}}
\def\textperthousand{\%\@perthousandzero}
\def\textpertenthousand{\%\@perthousandzero\@perthousandzero}
\endinput
%
%
%% This is file `aeguill.sty' 
% This file gives french guillemets (and not guillemots!)
% built with the Polish CMR fonts (default), WNCYR fonts, the LASY fonts 
% or with the EC fonts. 
% This is useful in conjunction with the ae package
% (this package loads the ae package in case it has not been loaded)
%  and with or without the french(le) package.
%
% In order to get the guillemets, it is necessary to either type
% \guillemotleft and \guillemotright, or to use an 8 bit encoding
% (such as ISO-Latin1) which selects these two commands, 
% or, if you use the french package (but not the frenchle package), 
% to type << or >>.
%
% By default, you get the Polish CMR guillemets; if this package is loaded
% with the `cm' option, you get the LASY guillemets; with `ec,' you
% get the EC guillemets, and with `cyr,' you get the cyrillic guillemets.
%
% In verbatim mode, you always get the EC/TT guillemets.
%
% The default option is interesting in conjunction with PDF,
% because there is a Type 1 version of the Polish CMR fonts
% and these guillemets are very close in shape to the EC guillemets.
% There are no free Type 1 versions of the EC fonts.
%
% Support for Polish CMR guillemets was kindly provided by 
% Rolf Niepraschk <niepraschk@ptb.de> in version 0.99 (2000/05/22).
% Bernd Raichle provided extensive simplifications to the code
% for version 1.00.
%
% This package is released under the LPPL.
%
% Changes:
%   Date        version
%   2001/04/12  1.01    the frenchle and french package are now distinguished.
%
\def\fileversion{1.01}
\def\filedate{2001/04/12}
\NeedsTeXFormat{LaTeX2e}
%\ProvidesPackage{aeguill}[2001/04/12 1.01 %    % GM
%AE fonts with french guillemets (D. Roegel)]   % GM - keeping the log file clean(er)
%\RequirePackage{ae}  % GM May 2007 - already embedded here

\newcommand{\@ae@switch}[4]{#4}
\DeclareOption{ec}{\renewcommand\@ae@switch[4]{#1}}
\DeclareOption{cm}{\renewcommand\@ae@switch[4]{#2}}
\DeclareOption{cyr}{\renewcommand\@ae@switch[4]{#3}}
\DeclareOption{pl}{\renewcommand\@ae@switch[4]{#4}}
\ExecuteOptions{pl}
\ProcessOptions

%
% Load necessary packages
%
\@ae@switch{% ec
  % do nothing
}{% cm
  \RequirePackage{latexsym}%  GM - May 2007 - already 'mentioned as required' up above
}{% cyr
  \RequirePackage[OT2,T1]{fontenc}%
}{% pl
  \RequirePackage[OT4,T1]{fontenc}%
}

% The following command will be compared to \frenchname,
% as defined in french.sty and frenchle.sty.
\def\aeguillfrenchdefault{french}%

\let\guill@verbatim@font\verbatim@font
\def\verbatim@font{\guill@verbatim@font\ecguills{cmtt}%
                   \let\guillemotleft\@oguills\let\guillemotright\@fguills}

\begingroup \catcode`\<=13 \catcode`\>=13
\def\x{\endgroup
 \def\ae@lfguill{<<}%
 \def\ae@rfguill{>>}%
}\x

\newcommand{\ecguills}[1]{%
  \def\selectguillfont{\fontencoding{T1}\fontfamily{#1}\selectfont}%
  \def\@oguills{{\selectguillfont\symbol{19}}}%
  \def\@fguills{{\selectguillfont\symbol{20}}}%
  } 

\newcommand{\aeguills}{%
  \ae@guills
  % We redefine \guillemotleft and \guillemotright
  % in order to catch them when they are used 
  % with \DeclareInputText (in latin1.def for instance)
  % We use \auxWARNINGi as a safe indicator that french.sty is used.
  \gdef\guillemotleft{\ifx\auxWARNINGi\undefined
                         \@oguills % neither french.sty nor frenchle.sty
                      \else
                         \ifx\aeguillfrenchdefault\frenchname
                           \ae@lfguill  % french.sty
                         \else
                           \@oguills    % frenchle.sty
                         \fi
                      \fi}%
  \gdef\guillemotright{\ifx\auxWARNINGi\undefined
                         \@fguills % neither french.sty nor frenchle.sty
                       \else
                         \ifx\aeguillfrenchdefault\frenchname
                           \ae@rfguill  % french.sty
                         \else
                           \@fguills    % frenchle.sty
                         \fi
                       \fi}%
  }

%
% Depending on the class option
% define the internal command \ae@guills
\@ae@switch{% ec
  \newcommand{\ae@guills}{%
    \ecguills{cmr}}%
}{% cm
  \newcommand{\ae@guills}{%
    \def\selectguillfont{\fontencoding{U}\fontfamily{lasy}%
            \fontseries{m}\fontshape{n}\selectfont}%
    \def\@oguills{\leavevmode\nobreak
                \hbox{\selectguillfont (\kern-.20em(\kern.20em}\nobreak}%
    \def\@fguills{\leavevmode\nobreak
                \hbox{\selectguillfont \kern.20em)\kern-.2em)}%
                \ifdim\fontdimen\@ne\font>\z@\/\fi}}%
}{% cyr
  \newcommand{\ae@guills}{%
    \def\selectguillfont{\fontencoding{OT2}\fontfamily{wncyr}\selectfont}%
    \def\@oguills{{\selectguillfont\symbol{60}}}%
    \def\@fguills{{\selectguillfont\symbol{62}}}}
}{% pl
  \newcommand{\ae@guills}{%
    \def\selectguillfont{\fontencoding{OT4}\fontfamily{cmr}\selectfont}%
    \def\@oguills{{\selectguillfont\symbol{174}}}%
    \def\@fguills{{\selectguillfont\symbol{175}}}}
}


\AtBeginDocument{%
  \ifx\GOfrench\undefined
    \aeguills
  \else
    \let\aeguill@GOfrench\GOfrench
    \gdef\GOfrench{\aeguill@GOfrench \aeguills}%
  \fi
  }

\endinput
%

